pacSTL: PAC-Bounded Signal Temporal Logic from Data-Driven Reachability Analysis

Signal Temporal Logic (STL) is an expressive language for specifying behaviors of dynamical systems from continuous signals. However, a limitation of standard STL is its inherently deterministic semantics, which prevents it from accommodating uncertainty. Existing approaches to overcome this limitation are computationally costly and limit real-time capability, requiring repeated trajectory sampling or redesign of probability distributions over atomic propositions whenever the atomic propositions or specifications change. We introduce pacSTL, a framework that combines Probably Approximately Correct (PAC)-bounded reachable set predictions with an interval extension of STL. pacSTL computes lower and upper bounds on atomic robustness values by solving optimization problems over PAC-bounded reachable sets and propagates the bounds through the temporal logic operators. The resulting evaluation yields a PAC-bounded robustness interval at the specification level. We demonstrate the efficiency and relevance of pacSTL by verifying a quadrotor flight scenario and runtime monitoring a maritime navigation encounter.

==> Data/robustness_traces.csv <==
time,run1_lower,run1_upper,run2_lower,run2_upper,run3_lower,run3_upper,run4_lower,run4_upper
0.0,-0.48986864347912074,-0.1614953721521496,-0.48986864347912074,-0.1614953721521496,-0.48986864347912074,-0.1614953721521496,-0.48986864347912074,-0.1614953721521496
0.5,-0.4604968831140218,-0.13471581364998614,-0.4631814518603311,-0.1372953769974004,-0.4587187780352588,-0.1332682118420807,-0.461551108325728,-0.13566950874114625
1.0,-0.43287942059573525,-0.10967429090831338,-0.4380686592763082,-0.11462038572085154,-0.42950244015532957,-0.1069025892149103,-0.4350573204478879,-0.1115917971114539
1.5,-0.4068293158104686,-0.08615179607098428,-0.41435108738898185,-0.09324422587269621,-0.4019864530513615,-0.08212234624612041,-0.4101766929203713,-0.08902241532089905
2.0,-0.3821970228445515,-0.06400587591055001,-0.3918695337611345,-0.07300751767261054,-0.3759614628039742,-0.05872254980659053,-0.3867260968407421,-0.06778996439470442
2.5,-0.35884275658075604,-0.04310309748214047,-0.37050524310427513,-0.05379253771537679,-0.35130798665851404,-0.03658543405868908,-0.3645632216887222,-0.04776127286987991
3.0,-0.33664079448742906,-0.023295098278359794,-0.35002609906306664,-0.035409742698214786,-0.32794979750678255,-0.015654610530989266,-0.34340991078915684,-0.028675495030481557
3.5,-0.31548734205337936,-0.0044515006539671,-0.33022770085613307,-0.017698020554301752,-0.3057575958317269,0.00417243116030136,-0.3230197807822178,-0.01030283183618469
4.0,-0.295286170446971,0.013522519510917264,-0.3110691472793614,-0.0006183647183717889,-0.28844758767290474,0.011882846112439283,-0.30333735037081533,0.007406754262688442
4.5,-0.2759392999417095,0.03072170333638069,-0.29253341616474593,0.015846473858397603,-0.2711619240353242,0.026119930744618602,-0.2843298004112344,0.02448258862675662
5.0,-0.25737214464959596,0.047216124591684394,-0.27863363046866696,0.020047362969979998,-0.25447323523765786,0.04097034291738377,-0.26594834874832873,0.040968019155116886
5.5,-0.2394760825878239,0.06310392832537831,-0.2642392848461428,0.031577493821568714,-0.2386728285823163,0.05506849646935302,-0.24814894646696692,0.05689532481546522
6.0,-0.2221514810555454,0.07847450282608393,-0.25013546307311163,0.04406803246575508,-0.22387208971406555,0.06822824347899792,-0.23091638797089054,0.07227272064852758
6.5,-0.20536158260247858,0.09335931337582998,-0.23653951739268764,0.05620801942259723,-0.20999623540153936,0.08052044230585159,-0.2142305956834466,0.0871196816151989
7.0,-0.1890838266405835,0.10777565546302026,-0.2234221399950952,0.06793280085204001,-0.1969330055241241,0.09204926750138848,-0.19805484750866167,0.10147020536245327
7.5,-0.17329806569584036,0.12173879362887136,-0.21074481289050867,0.07927131430807677,-0.18459666855216875,0.10289448887446928,-0.18236106312706854,0.11535032310429849
8.0,-0.15804670354672815,0.13520628844525417,-0.1985291420142937,0.09016896383326595,-0.17287546576573867,0.11317904885184266,-0.16716417876904502,0.12875179394976463
8.5,-0.1433626173314984,0.1481448485084311,-0.18678196313960738,0.10059284501212601,-0.16165523771352394,0.123025164014744,-0.15246489500545674,0.14167821670809405
9.0,-0.12921183470892678,0.1605835098849546,-0.17546708271471356,0.11058088196106192,-0.15088817450947492,0.13247353282551075,-0.13823024159409433,0.15415878617420478
9.5,-0.11556298659214029,0.17254931394996456,-0.16456470904401763,0.12015521314873248,-0.14054281064968308,0.141549465573401,-0.12443971491864367,0.16621168154483337
10.0,-0.10238986745374631,0.18406438503916817,-0.1540643358912465,0.12932879997198313,-0.13058686156400057,0.15027863537564576,-0.11108059846689855,0.1778481466920912
10.5,-0.08973125541500662,0.19509229891367386,-0.14387745869160884,0.1382071158334423,-0.12098603509146214,0.1586738270456855,-0.09824303525188507,0.18898058993947087
11.0,-0.07761182862177723,0.2056106718214883,-0.13392369953820324,0.1468835077800213,-0.11172353666858734,0.166735046722905,-0.08599285878766741,0.19954622386507187
11.5,-0.06599333775598781,0.215654148856608,-0.12420572509008723,0.15535103422236815,-0.10278768017392223,0.17447382609157103,-0.07428719776592718,0.20958689302796424
12.0,-0.054843484319278435,0.22525171373683678,-0.11472775370284458,0.16360099654295399,-0.09416414657060876,0.18190452083674,-0.06308912320408039,0.2191380698687317
12.5,-0.044133173772924056,0.23442953364069818,-0.10548823870664303,0.17162983089456454,-0.08584704704781312,0.18903368093909803,-0.05236332148674214,0.22823300279250794
13.0,-0.033703732023248584,0.24332817162512363,-0.09652016766328009,0.17938873115219947,-0.07777338565255495,0.1959255411665878,-0.04207357360312311,0.23690917111511708
13.5,-0.02343358630142775,0.25205266562326006,-0.08785783778377665,0.18683324721317693,-0.06988906334010803,0.20263438244319903,-0.032189935433591194,0.2451980499771855
14.0,-0.013349174991969165,0.2605762115384449,-0.0794973469427436,0.19396991180319265,-0.062204670776779686,0.20914850149908862,-0.022690442065100458,0.2531197513712607
14.5,-0.003474379374140496,0.26887465748536943,-0.07143029903218684,0.20080859263674072,-0.054726473314730545,0.21545985665098716,-0.013553860499980336,0.2606935545900202
15.0,0.006169219374449003,0.27692617317232227,-0.06365174009398719,0.2073556269432734,-0.04745956421477371,0.2215615902820877,-0.0047629271432918785,0.2679351685822911
15.5,0.012574312429820489,0.27683441228122346,-0.05614296539227487,0.21363403810850906,-0.040427678584558896,0.22742820241619002,0.0037559325744873917,0.274907880491285
16.0,0.01957252485962191,0.2818070708170264,-0.04888362683833314,0.21966628733112645,-0.033650023800410406,0.23303859636482,0.009485785814129122,0.27488610192395696
16.5,0.026432921360282163,0.2872942432170962,-0.04187173675961606,0.22545253659424497,-0.02712541045559963,0.23839239450059874,0.015731890053290537,0.27924540087928573
17.0,0.03299292446799919,0.292498675132169,-0.03511169641884451,0.2309873941732255,-0.02085957822204429,0.2434832928140206,0.021930613548288694,0.28419979717341864
17.5,0.03923399646807506,0.2973487392679295,-0.02860968971269834,0.23626402520217757,-0.01486237430554646,0.24830144729281844,0.02792213461601449,0.28898864158720033
18.0,0.045083824177308274,0.3017816555664339,-0.022386552959095696,0.24126120382582367,-0.009127597416469874,0.25284874977236327,0.03371580157242329,0.2935691290475873
18.5,0.05032318075820259,0.3057580490463889,-0.016460518209688635,0.24596021836019616,-0.0036494960988374125,0.257127502047323,0.03932896576848438,0.2979532732424041
19.0,-0.1601895101732742,0.30929969899988713,-0.024018010424125436,0.2503581981215547,-0.05842853264521608,0.2611294835689548,0.04474400628925143,0.3021245376591097
19.5,-0.5802131404831377,0.31242419863772203,-0.3973868029112415,0.2544539172905716,-0.435850200481386,0.2648477939862655,0.0498573200982147,0.3060680489967566
20.0,-0.9954655923838782,0.31514508001239866,-0.7706700572047069,0.258249231896271,-0.8130937711501427,0.2682799542625204,0.05449756929842514,0.30977199473347267
20.5,-1.4081862114872612,0.31747902297474084,-1.1433905927955652,0.2617255460718361,-1.1904501333240636,0.27146516245256386,0.05886159381808963,0.3131950440778127
21.0,-1.8203308646014977,0.319434008279242,-1.515207406388273,0.2648678402437557,-1.5681513335863062,0.2744336965261255,-0.11714034894091929,0.3163054688428216
21.5,-2.2320167327988747,0.32100800409563374,-1.8863881613252167,0.2676833259470751,-1.946225843890636,0.27717102033739904,-0.48804435969654625,0.31910529387351066
22.0,-2.643341229437787,0.32219906567358286,-2.2572284523001014,0.27017840271291915,-2.3247290568595504,0.27966444317633643,-0.85904260954687,0.32159492570302484
22.5,-3.054399060664322,0.32300591694405356,-2.627896992060133,0.2723557709982759,-2.7036696545222236,0.2819004653333315,-1.230188073049408,0.3237710947423441
23.0,-3.4690382951789984,0.3234467716371117,-3.001188126349257,0.27426050041029904,-3.080711007458672,0.28382574030778757,-1.6035548715697752,0.3256657850696941
23.5,-3.8906741522080197,0.1298595760557224,-3.3795414104427826,0.22771109532452383,-3.45386329361504,0.11633959334602517,-1.981014061780957,0.3272976439987815
24.0,-4.318786791466049,-0.2824578432953777,-3.7625605836574056,-0.15123120442472282,-3.823585977841325,-0.25418919234446613,-2.3622571004255875,0.3286422919911421
24.5,-4.752899050121615,-0.6991944199512599,-4.149835698962564,-0.5340387800611481,-4.190229610906767,-0.6216043229838317,-2.7469533157801513,0.32967630604324133
25.0,-5.192594887775926,-1.1200684644949488,-4.540999579344399,-0.920373112945841,-4.554108737075484,-0.9862178072068621,-3.1348206552698095,0.3303790545371857
25.5,-5.632535288400622,-1.5411788949563787,-4.934390912396559,-1.3082417655837442,-4.915419407359743,-1.3482716082854773,-3.522135527729364,0.22157565063433138
26.0,-6.0680089989175565,-1.9590802010699506,-5.328591515476642,-1.6959261818848415,-0.3039507037798499,0.3034755417472985,-3.9054922171533235,-0.16199343144408762
26.5,-6.499549235481669,-2.3741727171794054,-5.723632075416173,-2.083520443039885,-0.9719036151091487,0.30470041311977003,-4.285092143529711,-0.543789512706712
27.0,-6.927629453713264,-2.7868110253065295,-0.4986994518507428,0.2953161080401844,-1.4073074798087077,0.3061403788599153,-4.6611580666106205,-0.9238028128522866
27.5,-7.35265145443741,-3.19729297366794,-1.2241394874515628,0.2961224695071093,-1.8396131191015814,0.3071929410613899,-5.033928883008651,-1.3020547973193763
28.0,-7.77438237265833,-3.6056652945384533,-1.6724855885735779,0.29717991245120423,-2.2693308301721395,0.3078657180847368,-5.40426837027088,-1.6787699175905013
28.5,-8.192620629282738,-4.011966911925972,-2.1155509040826566,0.2978105003562427,-2.6968380311311844,0.3081654831508192,-5.772929213708575,-2.054156657094739
29.0,-8.607734493776876,-4.416422793306748,-2.554009394085745,0.29803461698761263,-3.122375479504449,0.3080963520129891,-6.1400033661489095,-2.428250153055095
29.5,-9.020044207880636,-4.819223291575106,-2.9884604996095834,0.2978689229043193,-3.546196654474811,0.30766303013010726,-6.50558975615052,-2.801098426169729
30.0,-9.429857623703654,-5.220553714792801,-3.4193119437733848,0.2973274270082908,-3.9684484005073566,0.3068708637991413,-6.869725155724594,-3.1726913431089816
30.5,-9.835977985355829,-5.620292670825266,-3.8493060659009855,0.29642754532189386,-4.392357924017336,0.3056971153756526,-7.231987484788645,-3.542688826178959
31.0,-10.23728295692231,-6.018253037504028,-4.280877036001321,0.2951770448989468,-4.820731924484873,0.08204847626123046,-7.592074888562001,-3.9108594821835068
31.5,-10.634147411303484,-6.414509809964702,-4.713855460868043,0.2935750755700481,-5.253062057386467,-0.35608256637436553,-7.950137111096598,-4.277293698315175
32.0,-11.026925492585764,-6.809144557877699,-5.148001487110067,-0.08789102344183097,-5.688829291246357,-0.7983036728448811,-8.306250042147337,-4.642010836849311
32.5,-11.415941141659392,-7.202231828165514,-5.583130623838219,-0.5302676284476546,-6.12758968114517,-1.2441241519554658,-8.660507354593053,-5.005055318294713
33.0,-11.80399955807274,-7.5956526694792545,-6.016964748365142,-0.9717931122756189,-6.569896499492975,-1.6921197840582265,-9.015096117585777,-5.368728140583666
33.5,-12.19355012954306,-7.991047733405796,-6.447525981718124,-1.4099958902184302,-7.0162607590984285,-2.1410758583924565,-9.371771925426042,-5.734861474514355
34.0,-12.58437666826458,-8.388146264313072,-6.87510977835006,-1.8451852875292458,-7.466253822616967,-2.5908874388917846,-9.730042559725828,-6.102861426966603
34.5,-12.976276480055468,-8.786702000736344,-7.300043510190128,-2.2777005057165836,-7.91952797761328,-3.0415075509448464,-10.089505161711177,-6.472231282074869
35.0,-13.369062441477475,-9.186488334770065,-7.722645261097888,-2.70787120287712,-8.375804493418556,-3.492934011664537,-10.449811476489675,-6.8425390321016195
35.5,-13.76298762045208,-9.58602397200679,-8.14797648587608,-3.140787205866717,-8.832045943740255,-3.9430411612317724,-10.811336138633369,-7.213222334200913
36.0,-14.158385979228903,-9.98416465174713,-8.580344475739334,-3.580775946508054,-9.285626780940927,-4.3899803714500765,-11.174547224986485,-7.584046987785948
36.5,-14.555209111973362,-10.381175606245403,-9.01898379335611,-4.027068422031277,-9.736885760044778,-4.8341428473901225,-11.539290770066462,-7.9550975761568035
37.0,-14.95340695921556,-10.777281146796573,-9.463208687816357,-4.478974732279578,-10.186121970266317,-5.2758789713973915,-11.905438056527842,-8.326441884204652
37.5,-10.294820435607324,-4.875554197794184,-9.912346655870081,-4.935820049454358,-10.633536483900148,-5.715439309536743,-12.27283714962719,-8.698091004782878
38.0,-11.134555787741075,-5.738359387871087,-10.36590801837049,-5.396992670876955,-11.079705455423044,-6.153059404127142,-9.967237847863139,-4.958159150848401
38.5,-11.553418241877019,-6.155024194080173,-10.823515894842153,-5.862023577650107,-11.525171054359602,-6.589000825393974,-10.692249383061386,-5.753154382564804
39.0,-11.973122068929754,-6.572260488911922,-11.28471199314329,-6.330493422387385,-11.970020861499286,-7.023476946571024,-11.156919566357349,-6.216712722500535
39.5,-12.393518044635789,-6.989969309900455,-11.74903459751365,-6.801974462381544,-12.41429751730152,-7.456644012086904,-11.626848128263994,-6.683094072890599
40.0,-12.814466446521333,-7.408057379626209,-12.216124680703185,-7.276137048749899,-12.858061432504162,-7.888666052713938,-12.10151514403907,-7.152041869136244
40.5,-13.236878734397783,-7.828073258138792,-12.680999057688162,-7.7480991798194685,-13.30077521532231,-8.318895256170919,-12.573311280609307,-7.618394495376194
41.0,-13.66165109668992,-8.251408614768774,-13.139339825213263,-8.213616295544574,-10.90393203425559,-5.468832369410601,-13.035680041405428,-8.077658544659839
41.5,-14.088621061995052,-8.677761562819203,-13.591812179024066,-8.673339100712745,-10.340927950171881,-4.879413382690883,-13.489634518799487,-8.530561765729958
42.0,-14.517616930370561,-9.106855146195784,-10.606180320093511,-5.19179248413595,-10.288141234850709,-4.829118143304638,-13.936091721905946,-8.977786844820587
42.5,-14.948464530104307,-9.538436136093502,-9.89700251266552,-4.442167710727509,-10.681476411365018,-5.223905293335308,-14.37585940477829,-9.419937046687512
43.0,-15.380062393023277,-9.970595185603173,-9.758666313693187,-4.297438962520135,-11.076260768368332,-5.620479904687964,-14.809920994967525,-9.857717672906563
43.5,-15.811395900717137,-10.401620322079378,-10.174154772451242,-4.713072711393019,-11.477005436171613,-6.023328008666912,-15.239139902279732,-10.29175698297215
44.0,-16.24240475327854,-10.831558820346855,-10.589736585867477,-5.1287729827544215,-11.882892146428388,-6.431631262129976,-15.664014687319526,-10.722441636477768
44.5,-16.673013230988907,-11.260444856959966,-11.001374291580955,-5.5404697851398375,-12.293181711473402,-6.844652959646973,-16.08497329279959,-11.150099821919419
45.0,-17.10314353803063,-11.68830908398527,-11.409424854790252,-5.948521663896092,-12.707188495564562,-7.261710872863136,-16.502373630574503,-11.575004186046312
45.5,-17.53218050863287,-12.115039842973031,-11.81794334491159,-6.357061538523445,-13.121589967388342,-7.67915811256779,-16.920047022099197,-12.00004620856933
46.0,-17.95969741337432,-12.540601696994173,-12.230512103038116,-6.769743025968935,-13.533808033101131,-8.094041169134785,-17.341330444591552,-12.427754510982096
46.5,-18.385878149442274,-12.96512848170347,-12.646771389329842,-7.186211416071248,-13.944248617023591,-8.506720649685613,-17.765827655082624,-12.857848515202164
47.0,-18.810890305059214,-13.388743335658706,-13.066388578395957,-7.6061459550143935,-14.35323270155132,-8.917500251554564,-18.193174045219436,-13.29006720038274
47.5,-19.23487444612008,-13.811550527391342,-13.489074345906566,-8.029275788593377,-14.76104494708419,-9.326667964018112,-18.623063718737058,-13.724192688928257
48.0,-19.65840495525361,-14.234218393788382,-13.915340271421602,-8.456068579710113,-15.167271401476233,-9.734030880911599,-19.05160757799488,-14.157534710175062
48.5,-20.081998176304097,-14.657339821865614,-14.345569150605424,-8.886842134514652,-15.57145777332013,-10.139342531289579,-19.4754209743423,-14.587735504243517
49.0,-20.50568335079698,-15.080896885199996,-14.7793422510405,-9.321169229074322,-15.97378700615275,-10.542785567717488,-19.894946182685548,-15.0150772457675
49.5,-20.929479393937882,-15.504870576111282,-15.216308947974458,-9.758692011133551,-16.374445011628737,-10.944546227782025,-20.31058824824864,-15.439827008995557
50.0,-21.353399594077516,-15.929244246813482,-15.656150424589024,-10.199086978048424,-16.773592760431583,-11.34478606789698,-20.722696843343112,-15.862213166058256
50.5,-21.77996689583475,-16.356336471794787,-16.097652980342275,-10.641198166685877,-17.172762894064846,-11.745008215228145,-21.13316525191451,-16.284325863232613
51.0,-22.211311678412,-16.78809947364249,-16.53979666575221,-11.08407151645656,-17.57327564876504,-12.146505501774726,-21.54359895235972,-16.70794599584887
51.5,-22.64690167103313,-17.224014177849853,-16.982573703155666,-11.527705131167835,-17.974973157403063,-12.549122766539632,-21.953880893397017,-17.132824798873003
52.0,-23.086262022608793,-17.66361921338079,-17.425953970520023,-11.972073936489968,-18.377708324003052,-12.952715631961539,-22.363886255771803,-17.5587199373526
52.5,-14.883807331094093,-9.642793879887673,-17.86988833951278,-12.417134577128117,-18.781343883199543,-13.357149869856404,-22.77348881739316,-17.985399395402656
53.0,-11.903428543268987,-6.873568166212711,-18.31102230715543,-12.859639232977145,-19.187866321555255,-13.764713071270318,-18.014119581256338,-12.588136151905175
53.5,-10.235961214102495,-5.348390751495433,-18.74649370372588,-13.296840941156507,-19.59886687696018,-14.177271091239119,-15.977872824000112,-10.516075403761523
54.0,-9.14274507643567,-4.358916709034619,-19.17692016525595,-13.729387344562127,-20.013660432067123,-14.594115492823812,-14.837341296569353,-9.386338073474448
54.5,-8.731903375046773,-4.000061465617242,-19.602841949705898,-14.157848504225578,-20.43161691569067,-15.014600247471806,-14.111882050781562,-8.679326065190821
55.0,-9.050998857694685,-4.314756609079078,-20.02475608747908,-14.582751042939973,-20.852179416937602,-15.43815900827022,-13.80191416569841,-8.383082564009303
55.5,-9.368685749062822,-4.629519883208708,-20.44778681658287,-15.009020766055718,-21.273995309904734,-15.862667404004764,-14.216193228705315,-8.792516909652477
56.0,-9.682964742565208,-4.944187948243315,-20.87635720148965,-15.440847877560236,-21.69618484917011,-16.286508136467276,-14.629957112940517,-9.201496057377613
56.5,-9.993935404004702,-5.258517232672839,-21.30991499205048,-15.877661096250105,-22.11892292651618,-16.709924648692493,-15.04334834020717,-9.610228998159268
57.0,-10.301674377944767,-5.572291122124625,-21.747969120890446,-16.318958736944683,-22.542361118659134,-17.133154267183492,-15.456499756632796,-10.018909278901493
57.5,-10.606256782071288,-5.885326045550572,-22.190069825295147,-16.764281984253042,-22.966598200265647,-17.556394137964684,-15.869514335484944,-10.42769708602149
58.0,-10.911752684976436,-6.1985112408827465,-22.635679213747917,-17.212809552796998,-23.389103830238714,-17.977449795617108,-16.284138815872645,-10.838380587736294
58.5,-11.22199047497999,-6.5129163326848465,-23.084319507819288,-17.663785850820982,-23.807671862131514,-18.39439901169886,-16.70189479439336,-11.252524692257609
59.0,-11.536699526119643,-6.8286417982129874,-23.53568022708477,-18.116915260326017,-24.222797219426624,-18.80776308397935,-17.12254499570462,-11.669943448535841
59.5,-11.85561887340527,-7.1457750313606185,-23.989458778826823,-18.57192367325203,-24.634897292283274,-19.21798631626079,-17.545862197709347,-12.090454083295372
60.0,-12.178498946292986,-7.464385575617244,-24.445373066053868,-19.028565045027687,-25.04434491250028,-19.625466485603322,-17.97163777542046,-12.513889862819312
60.5,-12.506560073781802,-7.786165282362047,-24.9010844202597,-19.484579957075663,-25.45215888008179,-20.03144213452189,-18.39702515730196,-12.937573121741517
61.0,-12.840842818785484,-8.112576637683778,-25.354575646463967,-19.938031103679673,-25.859179556239106,-20.43692789690651,-18.819585492144714,-13.359051642950742
61.5,-13.180886432304508,-8.443364796197459,-25.806042397790524,-20.389155368624586,-26.265477880191607,-20.841952470343852,-19.239678209534564,-13.77849189153235
62.0,-13.526288341082713,-8.77830375072007,-26.25565962806521,-20.83816799026038,-26.6711227801283,-21.24654982678177,-19.657606214873095,-14.196057098936372
62.5,-13.876696052722519,-9.117195566532555,-26.703592862860653,-21.28527113566402,-27.07618130397738,-21.65075786245016,-20.073633306266693,-14.611906356818027
63.0,-14.230230918079535,-9.459409406533924,-27.15085352697217,-21.731460393758447,-27.482519518745566,-22.05679937211417,-20.491513662822243,-15.029723402346505
63.5,-14.585158942776463,-9.804258804979995,-27.598281368106903,-22.17757110505162,-27.891602662289152,-22.46644063486327,-20.91444341899439,-15.452646189884634
64.0,-14.941366130874819,-10.151490915482233,-28.04578680103542,-22.623555259929038,-28.302901390970593,-22.879070431531254,-21.34184391412674,-15.880059388761712
64.5,-15.298738864626806,-10.50087385168609,-28.493290360121556,-23.069373651067302,-28.715904184936353,-23.29412812577664,-21.77318751332835,-16.31141304401231
65.0,-15.657187022696515,-10.852210926483558,-28.940708000942152,-23.514977365337746,-29.130118197296888,-23.71109067222334,-22.207978307039177,-16.746203752399275
65.5,-16.015191730154093,-11.202971924678552,-29.385089806933813,-23.957964027580363,-29.54420856614954,-24.127700682879485,-22.642856912059447,-17.181082686034767
66.0,-16.371521256538383,-11.551061732990297,-29.82406965318846,-24.3963973181494,-29.95744404310893,-24.54234853515837,-23.07505658129495,-17.613294556921193
66.5,-16.726516065992737,-11.89693082407177,-30.25835213325163,-24.83087253649689,-30.370185263807862,-24.955470657032713,-23.504947935966136,-18.0432147906842
67.0,-17.080500354948473,-12.240987321438979,-30.688530154211023,-25.26190889853675,-30.78270880066765,-25.367443749341874,-23.93283866473055,-18.471161211975172
67.5,-17.433736015318363,-12.583579078494468,-31.115112621621837,-25.689965448941585,-31.195223275998416,-25.778591720224416,-24.358992617637004,-18.897408163835397
68.0,-17.786420000185007,-12.924731991217895,-31.537912375945243,-26.114682589653185,-31.60832957590248,-26.190051769555318,-24.78427152378159,-19.322837734278064
68.5,-18.138749159525453,-13.264505570515293,-31.956764075177702,-26.535737635148404,-32.0224504632816,-26.602685333905207,-25.209424475027504,-19.7482260269458
69.0,-18.49091370360729,-13.603224621691945,-32.372112080193794,-26.953565727822085,-32.43748943420955,-27.016374467484425,-25.63451546368676,-20.17366113626748
69.5,-18.843066086379075,-13.941168935748376,-32.78435167398503,-27.368555352070736,-32.85335701383724,-27.431014131060092,-26.05960295192677,-20.5992273933414
70.0,-19.1953447579944,-14.27859220816108,-33.193835722808146,-27.781053514467672,-33.26998744638975,-27.846522492694746,-26.484739155766448,-21.025001031497887
70.5,-19.549233438108196,-14.616852961343854,-33.604331857467606,-28.19448510996332,-33.68529493383348,-28.260691392708537,-26.912770450586322,-21.453821536158586
71.0,-19.906071593622066,-14.95719922425975,-33.604331857467606,-28.19448510996332,-33.68529493383348,-28.260691392708537,-27.346125383465495,-21.888094804877365
71.5,-20.265787955571746,-15.299698776626132,-33.604331857467606,-28.19448510996332,-33.68529493383348,-28.260691392708537,-27.784271596211212,-22.327285858606583
72.0,-20.62832096584831,-15.644416656775157,-33.604331857467606,-28.19448510996332,-33.68529493383348,-28.260691392708537,-28.226730887282535,-22.770914546397496
72.5,-20.993606743182262,-15.991412489528718,-33.604331857467606,-28.19448510996332,-33.68529493383348,-28.260691392708537,-28.673073367136414,-23.218550045538525
73.0,-21.358114880705195,-16.33989704427641,-33.604331857467606,-28.19448510996332,-33.68529493383348,-28.260691392708537,-29.118429762119398,-23.66533464193252


==> Data/vessel_states.csv <==
run1_ego_px,run1_ego_py,run1_ego_psi,run1_other_px,run1_other_py,run1_other_psi,run2_ego_px,run2_ego_py,run2_ego_psi,run2_other_px,run2_other_py,run2_other_psi,run3_ego_px,run3_ego_py,run3_ego_psi,run3_other_px,run3_other_py,run3_other_psi,run4_ego_px,run4_ego_py,run4_ego_psi,run4_other_px,run4_other_py,run4_other_psi
7.0,1.0,2.89,-4.0,-1.5,5.812238456841166,7.0,1.0,2.89,-4.0,-1.5,5.812238456841166,7.0,1.0,2.89,-4.0,-1.5,5.812238456841166,7.0,1.0,2.89,-4.0,-1.5,5.812238456841166
6.9086492542852955,0.9792384668830216,2.91811605244916,-3.7974135231652615,-1.533852564718587,5.792798141399813,6.9086492542852955,0.9792384668830216,2.91811605244916,-3.8247136626606566,-1.5208084370969663,5.785402973982782,6.9086492542852955,0.9792384668830216,2.91811605244916,-3.7893725246702137,-1.4832205880582645,5.785713420079781,6.9086492542852955,0.9792384668830216,2.91811605244916,-3.822222925069009,-1.4808774621096652,5.8014719419654615
6.817298508570591,0.9584769337660433,2.91811605244916,-3.605916932996931,-1.5602744432162685,5.772741574907019,6.817298508570591,0.9584769337660433,2.91811605244916,-3.6605344723610203,-1.5363790948224367,5.762276043554514,6.817298508570591,0.9584769337660433,2.91811605244916,-3.591139967796539,-1.4638860708417425,5.763341851479003,6.817298508570591,0.9584769337660433,2.91811605244916,-3.656150691945971,-1.4628736469796384,5.792021624167661
6.725947762855887,0.9377154006490649,2.91811605244916,-3.42439697481655,-1.5799033072025643,5.752291519887203,6.725947762855887,0.9377154006490649,2.91811605244916,-3.506338617160837,-1.5479110009926418,5.742549595520291,6.725947762855887,0.9377154006490649,2.91811605244916,-3.4038107838557976,-1.4429208913668918,5.744577891026133,6.725947762855887,0.9377154006490649,2.91811605244916,-3.500451632437967,-1.4461185004236943,5.783670333202646
6.634597017141182,0.9169538675320865,2.91811605244916,-3.2519201452277287,-1.5933584193848225,5.731600651353908,6.634597017141182,0.9169538675320865,2.91811605244916,-3.3610467430253337,-1.5561760876335111,5.725905102477205,6.634597017141182,0.9169538675320865,2.91811605244916,-3.2258949377377277,-1.4209998134204274,5.7289529426963846,6.634597017141182,0.9169538675320865,2.91811605244916,-3.3539018305311283,-1.4305926118666046,5.776221710718584
6.543246271426478,0.8961923344151081,2.91811605244916,-3.087542914402759,-1.6012346589834563,5.710810180941572,6.543246271426478,0.8961923344151081,2.91811605244916,-3.2238236257296338,-1.5619866834532474,5.712036265473902,6.543246271426478,0.8961923344151081,2.91811605244916,-3.056687953230009,-1.3986998438005445,5.716077589108303,6.543246271426478,0.8961923344151081,2.91811605244916,-3.215565916752573,-1.4163297558576935,5.769509319488322
6.451895525711773,0.8754308012981298,2.91811605244916,-2.9309243838401633,-1.604322159284176,5.691464687296141,6.451895525711773,0.8754308012981298,2.91811605244916,-3.092033479838211,-1.565526766116241,5.699269264815459,6.451895525711773,0.8754308012981298,2.91811605244916,-2.895452452567188,-1.3765408432251935,5.704639862466039,6.451895525711773,0.8754308012981298,2.91811605244916,-3.083254488911613,-1.402614382382192,5.7638773513723525
6.360544779997069,0.8546692681811514,2.91811605244916,-2.781877739749053,-1.6035638051419072,5.6748306393680155,6.360544779997069,0.8546692681811514,2.91811605244916,-2.96316354378203,-1.5667125069871783,5.686147762052702,6.360544779997069,0.8546692681811514,2.91811605244916,-2.7408391198448596,-1.3546867045073006,5.6935095827394555,6.360544779997069,0.8546692681811514,2.91811605244916,-2.9548734471035507,-1.3888651299900243,5.759629027051293
6.269194034282364,0.833907735064173,2.91811605244916,-2.6396699403449815,-1.5996783949885431,5.660672303861489,6.269194034282364,0.833907735064173,2.91811605244916,-2.8369083966746533,-1.565673539989125,5.672728091406465,6.270345843105205,0.905735582608876,-2.6264332535932255,-2.592110904528366,-1.33310033033244,5.6826404706672475,6.269194034282364,0.833907735064173,2.91811605244916,-2.829973572700627,-1.3752130055545726,5.756594852360907
6.17784328856766,0.8131462019471947,2.91811605244916,-2.503499765170957,-1.5932301240706068,5.648830169346183,6.17784328856766,0.8131462019471947,2.91811605244916,-2.713232178907223,-1.5624774014725418,5.659068711618212,6.191232519543614,0.9569232381795214,-2.5673173908947247,-2.4492028596875643,-1.3117735254473617,5.671984726349675,6.17784328856766,0.8131462019471947,2.91811605244916,-2.7083364462964283,-1.361775996696142,5.754639670376347
6.086492542852955,0.7923846688302164,2.9181160524491605,-2.3727480126508,-1.5846500110380572,5.639105903619027,6.087644351675796,0.8642125163749192,-2.6264332535932255,-2.591827942283308,-1.5572195629444856,5.645220407346214,6.112778015411827,1.0081178744360229,-2.5634345050000995,-2.311336565043602,-1.2906366474176654,5.661497510742812,6.086492542852955,0.7923846688302164,2.9181160524491605,-2.5895438533993023,-1.3486122842142818,5.75364006784419
5.995141797138251,0.7716231357132382,2.9181160524491605,-2.2462798943061575,-1.5742968310104406,5.631280606815029,6.008531028114205,0.9154001719455647,-2.5673173908947247,-2.4735620888288485,-1.5500774108368707,5.632705069568819,6.03432351128004,1.0593125106925243,-2.5634345050000995,-2.1793343449286127,-1.2697667456171138,5.650956807233632,5.995141797138251,0.7716231357132382,2.9181160524491605,-2.4729300759233377,-1.3359853147769922,5.752928338635954
5.903791051423546,0.7508616025962599,2.9181160524491605,-2.1229868458964134,-1.562473495045649,5.625196879775497,5.930076523982418,0.9665948082020661,-2.5634345050000995,-2.359466919224454,-1.5415764386443522,5.622843694365214,5.955869007148253,1.1105071469490257,-2.563434505000099,-2.0546003465816716,-1.2493212868155252,5.640175975947322,5.903791051423546,0.7508616025962599,2.9181160524491605,-2.3581796813640845,-1.3241357176982318,5.751944073597526
5.812440305708842,0.7301000694792815,2.91811605244916,-2.0024758818467987,-1.5494389882426303,5.6207035811162465,5.851622019850631,1.0177894444585676,-2.5634345050000995,-2.2492646458989123,-1.5320515890676083,5.615377608817963,5.877414503016467,1.1617017832055272,-2.563434505000099,-1.9366729398937594,-1.2292567453589411,5.6291661019322365,5.812440305708842,0.7301000694792815,2.91811605244916,-2.245221250746595,-1.312921546882988,5.750715169440571
5.721089559994137,0.7093385363623032,2.91811605244916,-1.884484832318789,-1.5354263387292995,5.617624709295815,5.7731675157188445,1.068984080715069,-2.563434505000099,-2.1423472890914903,-1.521765813098692,5.6100533393837875,5.79895999888468,1.2128964194620286,-2.563434505000099,-1.8245487640079636,-1.2094574781950092,5.617939255629065,5.721089559994137,0.7093385363623032,2.91811605244916,-2.133732997169247,-1.3022499893543356,5.749247923010731
5.629738814279433,0.6885770032453248,2.91811605244916,-1.768767301917478,-1.520666390135454,5.615813900257265,5.694713011587058,1.1201787169715705,-2.563434505000099,-2.0382500738754645,-1.5109102666468261,5.606647188451398,5.720505494752893,1.26409105571853,-2.563434505000099,-1.7174806987505824,-1.1898307010968479,5.606513071541529,5.629738814279433,0.6885770032453248,2.91811605244916,-2.023481953178876,-1.2920091863680312,5.747552490045062
5.538388068564728,0.6678154701283464,2.91811605244916,-1.6556825375480737,-1.5059331483795568,5.614977979275176,5.616258507455271,1.171373353228072,-2.563434505000099,-1.9362896961915164,-1.4996778997943419,5.603372675576677,5.642050990621106,1.3152856919750315,-2.563434505000099,-1.6151579111140513,-1.1697107861235134,5.595951961387428,5.538388068564728,0.6678154701283464,2.91811605244916,-1.9150850897156935,-1.2817111545956634,5.746065227165619
5.447037322850024,0.6470539370113682,2.9181160524491605,-1.5455441230368971,-1.4918683983032142,5.614837409751055,5.537804003323484,1.2225679894845733,-2.563434505000099,-1.8357739092745518,-1.4879367708348212,5.598689852970106,5.5635964864893195,1.366480328231533,-2.563434505000099,-1.517082260886982,-1.148645171326619,5.587173320457891,5.447037322850024,0.6470539370113682,2.9181160524491605,-1.8089684109742623,-1.270932996586287,5.745161407949116
5.3556865771353195,0.6262924038943899,2.9181160524491605,-1.4380334195522497,-1.4784623372170493,5.615312469420794,5.459349499191697,1.2737626257410748,-2.563434505000099,-1.736419289464791,-1.475580812109584,5.592754835327894,5.485141982357533,1.4176749644880347,-2.5634345050000986,-1.4227139408791123,-1.126815428926223,5.580000614584993,5.3556865771353195,0.6262924038943899,2.9181160524491605,-1.7047699456002396,-1.2597613481805168,5.744776719873699
5.264335831420615,0.6055308707774116,2.9181160524491605,-1.3328483592198217,-1.46570786481075,5.616347499087682,5.3808949950599105,1.3249572619975762,-2.563434505000099,-1.6381399100635674,-1.4625121762512554,5.585710393826222,5.406687478225746,1.4688696007445363,-2.5634345050000986,-1.3316851532072302,-1.1044068909155014,5.574264630173632,5.264335831420615,0.6055308707774116,2.9181160524491605,-1.602282154584156,-1.2482824639813859,5.744863827951155
5.1729850857059105,0.5847693376604333,2.91811605244916,-1.2297295291991008,-1.453585414003347,5.617878390602073,5.302440490928124,1.376151898254078,-2.5634345050000986,-1.5409496759411412,-1.4486793274653926,5.577683771021819,5.328232974093959,1.520064237001038,-2.5634345050000986,-1.2435915416279482,-1.0815444257641682,5.569809314639839,5.1729850857059105,0.5847693376604333,2.91811605244916,-1.501396528867914,-1.2365752513335764,5.7453772150642815
5.081634339991206,0.564007804543455,2.9181160524491605,-1.1293440252254743,-1.4421549980120387,5.61973713457871,5.223985986796337,1.4273465345105796,-2.5634345050000986,-1.4448865367341863,-1.433442239737033,5.570120660368728,5.249778469962172,1.5712588732575397,-2.5634345050000986,-1.1572161673271526,-1.0586999704831477,5.565713860539182,5.081634339991206,0.564007804543455,2.9181160524491605,-1.4030058614478271,-1.2250404444496685,5.745225312175645
4.990283594276502,0.5432462714264767,2.9181160524491605,-1.032242609755107,-1.4314448929445283,5.621799473842059,5.14553148266455,1.4785411707670812,-2.5634345050000986,-1.3499300029144194,-1.4163870620126806,5.564273559107824,5.171323965830386,1.6224535095140413,-2.5634345050000986,-1.0716244955504544,-1.036193093606908,5.5611561118473025,4.990283594276502,0.5432462714264767,2.9181160524491605,-1.3078448852706197,-1.213905398511157,5.7434715149362585
4.898932848561797,0.5224847383094985,2.9181160524491605,-0.9380648396903775,-1.4214016869842172,5.624052678935456,5.067076978532763,1.529735807023583,-2.5634345050000986,-1.2559970331439314,-1.3977999935744974,5.559979163386273,5.092869461698599,1.673648145770543,-2.5634345050000986,-0.9867198421331689,-1.0139266628436363,5.556157494468842,4.898932848561797,0.5224847383094985,2.9181160524491605,-1.2156045080388327,-1.2030084752337165,5.74028598497967
4.807582102847093,0.5017232051925202,2.9181160524491605,-0.8464959691094109,-1.411979162952874,5.626471449977103,4.988622474400977,1.5809304432800846,-2.5634345050000986,-1.1630172086282782,-1.3779355025532387,5.557079358477956,5.014414957566812,1.7248427820270447,-2.5634345050000986,-0.9023920020573262,-0.9917836132723985,5.550776851843564,4.807582102847093,0.5017232051925202,2.9181160524491605,-1.126014829285777,-1.1921863748999284,5.735818383246819
4.716231357132388,0.48096167207554197,2.9181160524491605,-0.7572452700532173,-1.4031351068332185,5.629041837322816,4.91016797026919,1.6321250795365863,-2.5634345050000986,-1.070838117055903,-1.3569965290271646,5.55543580992933,4.935960453435025,1.7760374182835463,-2.5634345050000986,-0.8186360351218727,-0.9696984671402912,5.545063342635892,4.716231357132388,0.48096167207554197,2.9181160524491605,-1.038769956781945,-1.1813249363716514,5.730205078663451
4.624880611417684,0.4602001389585637,2.9181160524491605,-0.6680966157660588,-1.394078846793048,5.632124808578861,4.831713466137403,1.683319715793088,-2.5634345050000986,-0.9790702081099867,-1.3351195002320706,5.553897950732493,4.857505949303238,1.827232054540048,-2.5634345050000986,-0.7349558267540868,-0.9473588500855888,5.539528749533065,4.624880611417684,0.4602001389585637,2.9181160524491605,-0.9538003351147637,-1.170187209016305,5.724025587061092
4.533529865702979,0.43943860584158545,2.9181160524491605,-0.5771433392426317,-1.384186214477424,5.63602528379447,4.753258962005616,1.7345143520495896,-2.5634345050000986,-0.8874714184317569,-1.312377461257316,5.5514689649502325,4.779051445171452,1.8784266907965497,-2.5634345050000986,-0.6508940016675551,-0.9245213986399468,5.534627738107188,4.533529865702979,0.43943860584158545,2.9181160524491605,-0.8710801826941563,-1.158626707087232,5.717779015571209
4.442179119988275,0.4186770727246072,2.9181160524491605,-0.48455839485473273,-1.3736529388668397,5.640658845478616,4.6748044578738295,1.7857089883060913,-2.5634345050000986,-0.7960838506947367,-1.2887554506505368,5.548250746955875,4.700596941039665,1.9296213270530513,-2.5634345050000986,-0.5665270062253485,-0.9012476271164351,5.530298010767297,4.442179119988275,0.4186770727246072,2.9181160524491605,-0.7903857297354491,-1.146649857253356,5.711472853041165
4.35082837427357,0.39791553960762893,2.9181160524491605,-0.39050437415859607,-1.362658534386755,5.645954595461416,4.596349953742043,1.836903624562593,-2.5634345050000986,-0.704852071618105,-1.264255282038773,5.5443416697632655,4.622142436907878,1.980815963309553,-2.563434505000098,-0.4818606296137,-0.8775671188262496,5.526470257277368,4.35082837427357,0.39791553960762893,2.9181160524491605,-0.711479321836872,-1.1342613285952372,5.705114573447006
4.259477628558866,0.3771540064906507,2.9181160524491605,-0.29513249125045915,-1.3513658805850102,5.651849099038259,4.517895449610256,1.8880982608190946,-2.5634345050000986,-0.6137771339415345,-1.2388582456003183,5.539826162179419,4.543687932776091,2.0320105995660547,-2.563434505000098,-0.39687990512015503,-0.8535220080715504,5.5230897715111045,4.259477628558866,0.3771540064906507,2.9181160524491605,-0.634170248406245,-1.121467851664566,5.698709131005745
4.169278691667002,0.42822032091837536,-2.626433253593225,-0.19938351941791943,-1.3398809194712673,5.658362571958579,4.439440945478469,1.9392928970755963,-2.563434505000098,-0.5229526355119827,-1.2126152954526863,5.5352164024994055,4.4652334286443045,2.083205235822556,-2.563434505000098,-0.31159513673063843,-0.8295190826429797,5.519977095911126,4.168126882844161,0.35639247337367236,2.91811605244916,-0.5570360589138659,-1.1085017534908523,5.69229904981308
4.090165368105411,0.4794079764890209,-2.5673173908947238,-0.10406588484981283,-1.3282975341354264,5.665515313281318,4.360986441346682,1.990487533332098,-2.563434505000098,-0.43238418233918274,-1.1855765100603828,5.530955155157443,4.386778924512518,2.1343998720790576,-2.563434505000098,-0.22595879335773494,-0.8058969231808175,5.516963069685304,4.077927945952298,0.40745878780139694,-2.6264332535932255,-0.47882594201405837,-1.0955485532860176,5.68591781843233
4.011710863973624,0.5306026127455225,-2.5634345050000986,-0.009130035071939435,-1.3167396997969838,5.673247610333653,4.282531937214896,2.0416821695885994,-2.563434505000098,-0.34198133242361184,-1.157786312953884,5.5270093913031735,4.308324420380731,2.185594508335559,-2.5634345050000977,-0.13990683336071097,-0.7825687120371164,5.514031202572446,3.998814622390707,0.45864644337204236,-2.5673173908947247,-0.39963225597942964,-1.0825435989576153,5.679555999897374
3.9332563598418377,0.581797249002024,-2.5634345050000986,0.0854803180775896,-1.3053193271340784,5.681503141905448,4.204077433083109,2.092876805845101,-2.563434505000098,-0.25175784984762384,-1.1293207601424582,5.523348368398312,4.229869916248944,2.2367891445920605,-2.5634345050000977,-0.05350145472462575,-0.7594888508449883,5.511169714055557,3.9203601182589205,0.5098410796285439,-2.5634345050000995,-0.31957683108964696,-1.0694354987375503,5.6732044202428975
3.8548018557100514,0.6329918852585256,-2.5634345050000986,0.17983562310262435,-1.294135131550536,5.6902334789460856,4.125622928951322,2.1440714421016023,-2.5634345050000977,-0.16176985744240868,-1.1002587670449981,5.519947433622153,4.151415412117157,2.2879837808485624,-2.5634345050000973,0.033114614106680484,-0.7366323785443929,5.508358610807267,3.841905614127134,0.5610357158850454,-2.5634345050000995,-0.23879511451997226,-1.0561757848419915,5.666856323943821
3.776347351578265,0.6841865215150271,-2.5634345050000986,0.2725721701372015,-1.2832506004835187,5.698911620189849,4.047168424819535,2.1952660783581037,-2.5634345050000977,-0.0720320273813293,-1.071075328534886,5.516718784032837,4.072960907985371,2.339178417105064,-2.5634345050000973,0.12022731470027725,-0.7137329261757195,5.505384036546787,3.763451109995348,0.6122303521415469,-2.5634345050000995,-0.15671361549319274,-1.042172710787972,5.660351800657456
3.6978928474464787,0.7353811577715287,-2.5634345050000986,0.36250743999386703,-1.2726409181128024,5.707087669095913,3.968713920687749,2.2464607146146056,-2.5634345050000973,0.01745621991258961,-1.0421678470834284,5.513575630866804,3.9945064038535842,2.3903730533615652,-2.5634345050000973,0.2081015437546574,-0.6905279836785618,5.502072723878673,3.6849966058635615,0.6634249883980483,-2.5634345050000995,-0.07284591477311464,-1.026882630470055,5.653561533915857
3.6194383433146924,0.7865757940280302,-2.5634345050000986,0.44995827058585025,-1.2622731623367707,5.714826635538586,3.8902594165559625,2.297655350871107,-2.5634345050000977,0.10666415745023894,-1.0135142536179576,5.510502934989313,3.916051899721798,2.441567689618067,-2.563434505000097,0.29657653173013365,-0.6670040849393027,5.498457716208278,3.606542101731775,0.7146196246545498,-2.5634345050000995,0.012554911615191067,-1.0103464015200945,5.646522408061965
3.540983839182906,0.8377704302845318,-2.5634345050000986,0.5352109741099529,-1.2521236338587105,5.722185607366458,3.811804912424176,2.3488499871276085,-2.5634345050000973,0.19558087509273037,-0.9850688918016458,5.50748881405473,3.8375973955900116,2.492762325874569,-2.5634345050000973,0.38552638517463755,-0.643150353092914,5.494565931119402,3.528087597599989,0.7658142609110512,-2.5634345050000995,0.09926701575026353,-0.9925977987810396,5.639267371823913
3.4625293350511197,0.8889650665410334,-2.5634345050000986,0.6185024737633613,-1.2421787563590256,5.729214538400413,3.73335040829239,2.40004462338411,-2.5634345050000973,0.28429343074721203,-0.9567736906151585,5.504520162082619,3.759142891458225,2.5439569621310705,-2.5634345050000973,0.47493656519723615,-0.6189277628233094,5.490425586292812,3.4496330934682025,0.8170088971675527,-2.5634345050000995,0.1871592077396853,-0.9736591973316121,5.631825115633849
3.3840748309193334,0.9401597027975349,-2.5634345050000986,0.7006476042636285,-1.2326784491190566,5.735985815552172,3.6548959041606035,2.4512392596406114,-2.5634345050000973,0.3714324577857395,-0.9290289729333442,5.5022830460003,3.680688387326439,2.5951515983875724,-2.563434505000097,0.5646631303258216,-0.5937031274593998,5.48658226634653,3.371178589336416,0.8682035334240541,-2.5634345050000995,0.2743416500492959,-0.9544004630773069,5.6250501878000225
3.305620326787547,0.9913543390540365,-2.5634345050000986,0.7823571715465434,-1.223844362344174,5.742557553334313,3.576441400028817,2.502433895897113,-2.5634345050000973,0.45579039696345713,-0.9022862289742236,5.501365157008619,3.6022338831946525,2.6463462346440743,-2.5634345050000973,0.6545273493179788,-0.5669976648226704,5.483512647562524,3.29272408520463,0.9193981696805555,-2.5634345050000995,0.35917000821823386,-0.9356999521494628,5.6196626844197475
3.2271658226557607,1.0425489753105381,-2.5634345050000986,0.8636800593969669,-1.2156441536008202,5.74895078094563,3.497986895897031,2.5536285321536147,-2.563434505000097,0.5377021766311678,-0.8765213052538153,5.501619574433654,3.523779379062866,2.6975408709005757,-2.5634345050000973,0.7445124059755628,-0.5390000216300492,5.481148116088704,3.2142695810728434,0.970592805937057,-2.5634345050000995,0.4419192034812722,-0.9175696089220907,5.615501857718906
3.1487113185239743,1.0937436115670398,-2.5634345050000986,0.9446552354560414,-1.2080499832316953,5.755184815132456,3.4195323917652445,2.6048231684101166,-2.563434505000097,0.6175042300889331,-0.8516929091471541,5.502914696088927,3.44532487493108,2.748735507157077,-2.5634345050000973,0.8346361451314293,-0.5098573383745303,5.479422841561264,3.135815076941057,1.0217874421935584,-2.5634345050000995,0.5228742850418007,-0.9000021558807677,5.612426345087088
3.070256814392188,1.1449382478235415,-2.5634345050000986,1.0253210457091804,-1.2010371269804172,5.7612768735772075,3.341077887633458,2.656017804666618,-2.5634345050000973,0.6954363373927839,-0.8277799951799164,5.505134973004122,3.3668703707992935,2.799930143413579,-2.563434505000097,0.9248845683648277,-0.4797203633798348,5.478275543874125,3.0573605728092708,1.0729820784500599,-2.5634345050000995,0.6022333729100309,-0.8829967390275189,5.610311455984825
2.9918023102604017,1.1961328840800431,-2.5634345050000986,1.1068654370275546,-1.1943425217041406,5.7678248415873234,3.262623383501672,2.70721244092312,-2.563434505000097,0.7735747095171819,-0.804222507252663,5.507984783741215,3.288415866667507,2.851124779670081,-2.5634345050000973,1.014162659252432,-0.44913094638395745,5.477411085020918,2.9789060686774844,1.1241767147065613,-2.5634345050000995,0.6814480078403493,-0.865933900518109,5.609117064322086
2.9133478061286153,1.2473275203365448,-2.5634345050000986,1.190308693762339,-1.1878151076203243,5.7753461483072615,3.1841688793698855,2.758407077179622,-2.5634345050000973,0.8537405968040801,-0.7805183953631472,5.511206504391277,3.209961362535721,2.9023194159265824,-2.5634345050000977,1.1015606285058848,-0.418525440248781,5.47657233793478,2.900451564545698,1.1753713509630628,-2.5634345050000995,0.7618092441945903,-0.8482727859850652,5.6088112448043885
2.834893301996829,1.2985221565930465,-2.5634345050000986,1.275452159238391,-1.1815937567107246,5.783741322242661,3.105714375238099,2.8096017134361233,-2.5634345050000977,0.9357491322323446,-0.756741850083053,5.514757284395966,3.1315068584039345,2.953514052183084,-2.5634345050000973,1.187302128436773,-0.3878917412865268,5.475762261909309,2.8219970604139117,1.2265659872195642,-2.5634345050000995,0.843222431392519,-0.8301254876126948,5.609300920243191
2.7564387978650426,1.3497167928495482,-2.5634345050000986,1.3621191045512182,-1.1758053409814069,5.792916247214897,3.027259871106313,2.8607963496926248,-2.5634345050000973,1.0193989384584965,-0.7329734540592693,5.5185989495759475,3.053052354272148,3.0047086884395857,-2.563434505000097,1.2715524652569252,-0.35722658645501215,5.474984283840529,2.7435425562821254,1.2777606234760657,-2.5634345050000995,0.9255670412433092,-0.8116070947169923,5.610502311802736
2.6779842937332563,1.4009114291060496,-2.563434505000099,1.4501536034246962,-1.1705649889539005,5.802789124957645,2.9488053669745264,2.9119909859491266,-2.563434505000097,1.1045116511717135,-0.7092839802670126,5.522696494979865,2.974597850140362,3.0559033246960876,-2.5634345050000973,1.3544544777154872,-0.326535817589084,5.474241296399,2.665088052150339,1.3289552597325671,-2.5634345050000995,1.0087418171591045,-0.7928192372077967,5.612340684385546
2.59952978960147,1.452106065362551,-2.563434505000099,1.5380886063046342,-1.1658081851915,5.812604034505191,2.87035086284274,2.9631856222056285,-2.5634345050000973,1.1894947875576483,-0.6863655454962204,5.5273151579053215,2.8961433460085755,3.107097960952589,-2.5634345050000986,1.4358849636077604,-0.2962413263614865,5.473486961046456,2.5866335480185527,1.3801498959890686,-2.5634345050000995,1.0922973782606302,-0.7740777712931245,5.61367819906543
2.5210752854696836,1.5033007016190525,-2.563434505000099,1.6246627693644466,-1.161381015955036,5.821712223294245,2.7918963587109538,3.01438025846213,-2.5634345050000977,1.2729777260596995,-0.6648273348953077,5.532677795501469,2.8203455549690104,3.088248022861283,2.8978499770151793,1.515745104604271,-0.2667086706670785,5.47267659757138,2.5081790438867664,1.43134453224557,-2.5634345050000995,1.1758150957585443,-0.7555560673398418,5.613537166926579
2.4426207813378973,1.554495337875554,-2.563434505000099,1.710031605381868,-1.1572584691347256,5.830196618498078,2.7134418545791674,3.0655748947186314,-2.5634345050000973,1.3551148077626074,-0.644617432915229,5.538697693862266,2.7285596552422207,3.069503727426573,2.9401450254095933,1.5941814651240307,-0.2378503614465468,5.471813025641713,2.42972453975498,1.4825391685020715,-2.5634345050000995,1.2592581586381035,-0.7371289270496353,5.6120764866702135
2.364166277206111,1.6056899741320554,-2.563434505000099,1.794334286309609,-1.1534195654934913,5.838129356015975,2.6376440635396023,3.0467249566273256,2.8978499770151793,1.4360618496729964,-0.6256783151819781,5.545298693270029,2.636773755515431,3.0507594319918625,2.9401450254095933,1.6713399678983238,-0.20959129041021152,5.470898342306199,2.3512700356231937,1.533733804758573,-2.5634345050001,1.3426094338577528,-0.718684817701183,5.609439914116568
2.2857117730743246,1.656884610388557,-2.5634345050000986,1.8776851368087186,-1.1498509151611105,5.8455722016539315,2.5458581638128126,3.027980661192615,2.9401450254095938,1.5159910886707557,-0.6079478929785521,5.552413463078536,2.544987855788641,3.032015136557152,2.9401450254095933,1.7473814955236744,-0.18184979065432705,5.46993580066536,2.2728155314914074,1.5849284410150744,-2.5634345050000995,1.4258755617781782,-0.7001198612486871,5.605754551353098
2.2072572689425383,1.7080792466450585,-2.563434505000099,1.9600698572125328,-1.1466825865537849,5.852389311598774,2.454072264086023,3.009236365757905,2.9401450254095938,1.5951881804079395,-0.5910145949746125,5.558678507720952,2.4532019560618514,3.013270841122442,2.9401450254095933,1.8225709736557638,-0.15427673738504621,5.468777451916603,2.194361027359621,1.6361230772715758,-2.5634345050000995,1.5089723622497946,-0.681341040577094,5.601430986043583
2.128802764810752,1.75927388290156,-2.563434505000099,2.041485581254933,-1.1440057408840985,5.858465330792812,2.362286364359233,2.9904920703231945,2.9401450254095938,1.673853477996091,-0.5744067699368809,5.56293442261173,2.3614160563350617,2.9945265456877315,2.940145025409593,1.897106172626204,-0.12655968077615287,5.467299906197189,2.1159065232278347,1.6873177135280772,-2.5634345050001,1.5918141995544302,-0.662291773526288,5.59682525349173
2.0503482606789656,1.8104685191580614,-2.563434505000099,2.122036979770047,-1.141759641805724,5.863879046875408,2.2705004646324434,2.971747774888484,2.9401450254095933,1.7520347523626985,-0.5579864853584618,5.565404757506067,2.269630156608272,2.975782250253021,2.940145025409593,1.9710512815630468,-0.09868279659804413,5.465540574830928,2.0374520190960483,1.7385123497845787,-2.5634345050001,1.6744213492875346,-0.6429431047989519,5.591967489931123
1.9718937565471792,1.8616631554145628,-2.563434505000099,2.2018111836337786,-1.1398940851632158,5.86870079535855,2.1787145649056536,2.953003479453774,2.9401450254095933,1.8297879642670543,-0.5416316354895603,5.566286492254238,2.177844256881482,2.9570379548183108,2.940145025409593,2.044478030653882,-0.07062587912834983,5.463533128724667,1.9589975149642618,1.7897069860410801,-2.5634345050001,1.7568221543508926,-0.6232661432842289,5.5868843131419315
1.893439252415393,1.9128577916710645,-2.5634345050000986,2.2808924109934976,-1.1383656424140334,5.872995916081194,2.086928665178864,2.9342591840190635,2.9401450254095933,1.9071227354356735,-0.5252443804230411,5.56575536349393,2.0860583571546925,2.9382936593836004,2.940145025409593,2.117420699494785,-0.04238021201519282,5.461306856392238,1.8805430108324752,1.8409016222975816,-2.5634345050001,1.8390123015601958,-0.6032411534348497,5.581600146626129
1.8149847482836066,1.964052427927566,-2.563434505000099,2.3590561422630447,-1.1377550946014305,5.8762232981352,1.9951427654520741,2.915514888584353,2.9401450254095933,1.9848632382492983,-0.5083021483310255,5.564066308604469,1.9942724574279027,2.91954936394889,2.940145025409593,2.1913165054074666,-0.014036571564474576,5.458747915557938,1.8020885067006887,1.892096258554083,-2.5634345050001,1.9205486058157728,-0.5833741042292602,5.576046907755977
1.7365302441518202,2.0152470641840674,-2.563434505000099,2.436103888288721,-1.1385065126190144,5.877913629383425,1.9033568657252844,2.896770593149643,2.9401450254095933,2.0637479600850304,-0.49035270390593877,5.561444972722016,1.902486557701113,2.9008050685141797,2.940145025409593,2.2674175920550885,0.0143523139100723,5.4557506569679886,1.723634002568902,1.9432908948105845,-2.5634345050001,2.0010885128829674,-0.5640950153361789,5.570160415258233
1.6580757400200339,2.066441700440569,-2.563434505000099,2.512151804854816,-1.1403940721458836,5.878220660222327,1.8115709659984947,2.8780262977149325,2.9401450254095933,2.1436375257500204,-0.4714098232833135,5.557999602280379,1.8107006579743232,2.8820607730794694,2.940145025409593,2.345478561765133,0.042838966006081725,5.45235071691306,1.6451794984371155,1.994485531067086,-2.5634345050000995,2.0807422738011807,-0.5452821450831288,5.563968667096509
1.5796212358882475,2.1176363366970703,-2.563434505000099,2.587312296909267,-1.1432189622000417,5.87728249844871,1.719785066271705,2.859282002280222,2.9401450254095933,2.2243765898482746,-0.4514965859509523,5.553825301165602,1.7189147582475335,2.863316477644759,2.940145025409593,2.4252513869741232,0.07147192622948051,5.448582689287039,1.566724994305329,2.0456801673235874,-2.5634345050000995,2.159580055236132,-0.5268259075423715,5.557496794993069
1.5011667317564612,2.1688309729535717,-2.563434505000099,2.6616879945472913,-1.1468050282850728,5.875224264441512,1.6279991665449152,2.8405377068455118,2.9401450254095933,2.305838749701235,-0.4306240901080369,5.549005897271434,1.6271288585207437,2.8445721822100487,2.940145025409593,2.5065227752384986,0.10029298757816885,5.444477974876315,1.4882704901735424,2.096874803580089,-2.5634345050000995,2.2376773334586693,-0.5086283191770892,5.550767178099531
1.4227122276246749,2.220025609210073,-2.563434505000099,2.736262553831353,-1.1507403810529553,5.872511639498832,1.5362132668181254,2.8217934114108014,2.9401450254095933,2.386933223064826,-0.40942407589000873,5.543929340105023,1.535342958793954,2.8258278867753384,2.9401450254095924,2.5884633840356868,0.12946907699991428,5.441183341126326,1.4098159860417558,2.1480694398365903,-2.5634345050000995,2.3167626402012163,-0.48985161278927936,5.543671926992916
1.3442577234928885,2.2712202454665746,-2.5634345050000986,2.81187703999597,-1.154688499139514,5.8695526212407945,1.4444273670913357,2.803049115976091,2.9401450254095933,2.466721299807139,-0.38848594407658,5.538923251558749,1.4435570590671642,2.807083591340628,2.9401450254095924,2.6703821175467715,0.15903303816949355,5.439686040446745,1.3313614819099693,2.1992640760930917,-2.5634345050000995,2.398279207332526,-0.46973561117081464,5.536123329155746
1.2658032193611022,2.322414881723076,-2.5634345050000986,2.88842176920563,-1.1586048650136138,5.866374085678432,1.352641467364546,2.7843048205413807,2.9401450254095933,2.5453209641243975,-0.36776197611204586,5.5339767699981595,1.3517711593403745,2.7883392959059177,2.9401450254095924,2.752302044145803,0.18882839312839206,5.439790808526111,1.2529069777781827,2.250458712349593,-2.563434505000099,2.4819082477798284,-0.44829817771902336,5.528170588038924
1.1873487152293158,2.3736095179795775,-2.5634345050000986,2.9657978155303386,-1.1624497433714827,5.862997327827866,1.2608555676377562,2.7655605251066704,2.9401450254095933,2.6228611672033626,-0.3471994100213658,5.529080695100974,1.2599852596135848,2.7695950004712073,2.9401450254095924,2.834263902540912,0.21872171698827492,5.441324253318842,1.1744524736463964,2.3016533486060946,-2.563434505000099,2.5673821216055215,-0.4255537736891668,5.519858042845224
1.1088942110975295,2.424804154236079,-2.5634345050000986,3.0439148455773264,-1.1661857838853602,5.859441563336666,1.1690696679109664,2.74681622967196,2.9401450254095933,2.699467497712285,-0.3267481806054884,5.524226273129064,1.168199359886795,2.750850705036497,2.9401450254095924,2.916320474580271,0.24860132973583138,5.444132826305186,1.09599796951461,2.352847984862596,-2.563434505000099,2.6544700439690816,-0.4015130944159224,5.51122397794308
1.0304397069657432,2.4759987904925804,-2.5634345050000986,3.1218536428264496,-1.1695773956038065,5.856588494930272,1.0772837681841767,2.7280719342372497,2.9401450254095933,2.7770460689657304,-0.30555230685095824,5.519394342525971,1.0764134601600053,2.7321064096017866,2.940145025409592,2.997746928639298,0.27825606404739744,5.44769697100822,1.0175434653828237,2.4040426211190975,-2.563434505000099,2.741991614106876,-0.3766494423851745,5.5030803109872535
0.9519852028339567,2.527193426749082,-2.563434505000098,3.1988248282031053,-1.1725077816482359,5.855192846207419,0.985497868457387,2.7093276388025394,2.9401450254095933,2.8572112545351613,-0.28285537977392194,5.514571451099055,0.9846275604332156,2.7133621141670763,2.940145025409592,3.077903843387574,0.30753585697007857,5.451571159602024,0.9390889612510372,2.455237257375599,-2.563434505000099,2.828959622377785,-0.35147299446572045,5.4961195031258905
0.8735306987021704,2.5783880630055833,-2.5634345050000977,3.2749301821257886,-1.1751088782454142,5.85509723106867,0.8937119687305972,2.690583343367829,2.940145025409593,2.9396682372694762,-0.2587524914468924,5.509759356177105,0.892841660706426,2.694617818732366,2.9401450254095916,3.156956441169152,0.33644343593110904,5.455728644529121,0.8606344571192508,2.5064318936321004,-2.5634345050000986,2.9154503369996716,-0.3260407372742067,5.490209106609356
0.795076194570384,2.629582699262085,-2.563434505000097,3.350259743716772,-1.1774953976318139,5.856162173344261,0.8019260690038075,2.6718390479331187,2.940145025409593,3.024152624443924,-0.23332989102468438,5.504960135938488,0.8010557609796364,2.6758735232976556,2.9401450254095916,3.2350530990965236,0.3649815431437484,5.460143233540587,0.7821799529874643,2.557626529888602,-2.563434505000098,3.001531446595206,-0.30040351061646353,5.485232525181363
0.719278403530819,2.61073276117078,2.8978499770151824,3.42489746505883,-1.17976643227504,5.858263025606184,0.7101401692770177,2.6530947524984083,2.940145025409593,3.1104065572867743,-0.2066747785170051,5.500174687318456,0.7092698612528467,2.657129227862945,2.940145025409591,3.3123031311537856,0.3931434226755379,5.464789604554554,0.703725448855678,2.6088211661451033,-2.5634345050000977,3.087241991747052,-0.274608245686085,5.481086143809579
0.6274925038040292,2.59198846573607,2.9401450254095964,3.499363387391453,-1.1820596117671718,5.8611389872610085,0.618354269550228,2.634350457063698,2.940145025409593,3.1982889371629293,-0.17938111957244152,5.495477536545881,0.6174839615260571,2.6383849324282345,2.9401450254095916,3.3887581104445355,0.42097191503473863,5.469874880041287,0.6279276578161129,2.589971228053798,2.897849977015182,3.173182958359507,-0.24783245716394053,5.478299955114441
0.5357066040772395,2.57324417030136,2.9401450254095964,3.574100239878674,-1.184487702108087,5.864563816363983,0.5265683698234382,2.6156061616289876,2.9401450254095924,3.2877042957762654,-0.15196645703253675,5.490923200414395,0.5256980617992675,2.6196406369935237,2.940145025409591,3.4644904264356944,0.44849363535857334,5.475575656410513,0.5361417580893232,2.5712269326190875,2.940145025409596,3.259899556915454,-0.21942428604257969,5.477333966514164
0.4439207043504497,2.55449987486665,2.9401450254095964,3.6490748246605884,-1.1870974345840375,5.8684791683339865,0.43478247009664855,2.5968618661942773,2.9401450254095924,3.378479608323131,-0.12440240473132369,5.486485300836641,0.43391216207247785,2.6008963415588133,2.9401450254095916,3.5396094635801356,0.4756697417069582,5.481828746862967,0.44435585836253344,2.552482637184377,2.940145025409596,3.347342984624971,-0.18967309398771848,5.478003342862991
0.35213480462366,2.5357555794319397,2.940145025409596,3.724260390900745,-1.18993064607799,5.87283214566475,0.34299657036985887,2.578117570759567,2.940145025409592,3.47043975895234,-0.09666947900448464,5.482141139084204,0.3421262623456882,2.5821520461241025,2.940145025409591,3.614200645471416,0.5024573929031626,5.488578019777437,0.3525699586357437,2.5337383417496673,2.9401450254095964,3.435462678426175,-0.15884744794654826,5.4801424796877045
0.26034890489687024,2.51701128399723,2.9401450254095964,3.799631382038351,-1.1930269404532634,5.87757567041257,0.2512106706430692,2.5593732753248566,2.940145025409592,3.5634485075601727,-0.06874465508031635,5.477871326059974,0.2503403626188985,2.563407750689392,2.940145025409592,3.6883494711690608,0.5288229008151775,5.495772954327028,0.26078405890895395,2.514994046314957,2.940145025409596,3.524231051043171,-0.12718427674563504,5.483603020400647
0.1685630051700805,2.4982669885625195,2.940145025409596,3.875866156493922,-1.1962454038716306,5.88164287289579,0.15942477091627952,2.540628979890146,2.940145025409591,3.6555567286052186,-0.04079100416304793,5.4736138870938,0.15855446289210887,2.5446634552546814,2.9401450254095907,3.761923941237426,0.5540647316083511,5.503495408165782,0.1689981591821642,2.496249750880247,2.9401450254095964,3.611953594243957,-0.09543977227608824,5.4869102504138265
0.07677710544329074,2.4795226931278096,2.9401450254095964,3.953549817607837,-1.1993744057648053,5.884125166801564,0.06763887118948984,2.5218846844554355,2.940145025409592,3.7450706578175215,-0.012961597116538437,5.469324693658278,0.06782009595378245,2.4793474530803166,2.517662093691727,3.83479686963363,0.5775654417348068,5.51180467312351,0.07721225945537447,2.4775054554455367,2.940145025409596,3.697116264008863,-0.06412512033469642,5.488802536489691
-0.015008794283499008,2.4607783976930993,2.940145025409596,4.03253038178757,-1.2023460540239421,5.885201385647967,-0.024147028537299817,2.5031403890207247,2.940145025409591,3.8322472184955005,0.014779365310991333,5.465012592096975,-0.0053793350410519525,2.4138377129977595,2.4115753112784075,3.907052468332026,0.5994163149917799,5.52062750867547,-0.014573640271415292,2.458761160010827,2.9401450254095964,3.77995628723885,-0.033097842002032696,5.489444265079983
-0.10679469401028877,2.4420341022583893,2.9401450254095964,4.112669647913155,-1.2050955218846764,5.885030511367485,-0.11488139547562624,2.436672255638236,2.509348575864915,3.917340790928418,0.04247332590831632,5.460686289328493,-0.07229447027234959,2.348275798161651,2.3664088883232384,3.978773539230052,0.6197041999474155,5.529899732611556,-0.10635953999820504,2.4400168645761164,2.940145025409596,3.860702954648742,-0.0022375004510941654,5.488975473092263
-0.1985805937370785,2.423289806823679,2.940145025409596,4.193842380347364,-1.2075622959575094,5.883753186953873,-0.18759227493873196,2.3699951204370797,2.3994548797875694,4.000575846572206,0.07015739223816331,5.456351936863783,-0.13920960550364722,2.2827138833255427,2.3664088883232384,4.050033837261935,0.6385077591171848,5.539565258531528,-0.1981454397249948,2.4212725691414065,2.9401450254095964,3.939561167467211,0.028554299861358157,5.487522654282615
-0.2903664934638683,2.404545511388969,2.9401450254095964,4.275279432844281,-1.210269018761848,5.882781780050722,-0.2533863093957385,2.3032584639570506,2.349082129108942,4.0818851789070845,0.09738533363975077,5.452612518997475,-0.20612474073494486,2.2171519684894343,2.3664088883232384,4.12253631639939,0.6570907981713301,5.549401750809089,-0.2899313394517845,2.402528273706696,2.940145025409596,4.016776202562971,0.059345636637499144,5.4852600090699575
-0.382152393190658,2.3858012159542588,2.940145025409596,4.35631714590496,-1.213793008451991,5.883314952166308,-0.3191294429311445,2.236521364882055,2.348691884934708,4.161251567349781,0.12371559634511864,5.449976973121397,-0.27303987596624246,2.151590053653326,2.3664088883232384,4.1977563313252535,0.6765163728137131,5.559229114465488,-0.38171723917857425,2.3837839782719863,2.9401450254095964,4.092568532095253,0.09019462793317068,5.482336532616128
-0.47393829291744777,2.367056920519549,2.9401450254095964,4.436991958094369,-1.2181569678101987,5.8851776187673845,-0.3848725764665505,2.1697842658070594,2.348691884934708,4.238920142180543,0.1491898251445012,5.448320718045983,-0.3399550111975401,2.0860281388172175,2.3664088883232384,4.275439521724797,0.6965765494594134,5.56905789944491,-0.473503138905364,2.365039682837276,2.940145025409596,4.167073399304304,0.12115742787187189,5.478826585530673
-0.5657241926442376,2.3483126250848385,2.940145025409596,4.517333671314308,-1.2233795463050916,5.88821594438225,-0.4506157100019565,2.103047166732064,2.348691884934708,4.31509677073827,0.17384637687161741,5.447533056776532,-0.4068701464288378,2.020466223981109,2.3664088883232384,4.355355585727995,0.7170851431558902,5.5788963127424775,-0.5652890386321537,2.346295387402566,2.9401450254095964,4.240405738270125,0.15227924740772214,5.474797236619803
-0.6575100923710273,2.3295683296501286,2.9401450254095964,4.597368921903719,-1.2294730161972516,5.892293588978378,-0.5163588435373625,2.0363100676570682,2.348691884934708,4.389954255446156,0.1977200252661182,5.447515858217698,-0.47378528166013545,1.9549043091450005,2.3664088883232384,4.437287209380807,0.7378741561894762,5.5887519357791104,-0.6570749383589435,2.3275510919678557,2.940145025409596,4.312660704629511,0.18359873258072446,5.4703065515684735
-0.749295992097817,2.3108240342154183,2.940145025409596,4.67704759008082,-1.2361243928425512,5.896544717855542,-0.5821019770727685,1.9695729685820726,2.348691884934708,4.4650265373368505,0.2216681380672194,5.4472391621283,-0.5407004168914331,1.8893423943088918,2.3664088883232384,4.5198600438576815,0.7582673453989663,5.5977115732712255,-0.7488608380857332,2.308806796533146,2.9401450254095964,4.384976366477105,0.21483756169227752,5.465919430341272
-0.8410818918246068,2.2920797387807084,2.9401450254095964,4.7563341030148365,-1.2429931408147799,5.900232546987564,-0.6478451106081744,1.902835869507077,2.348691884934708,4.541602101511488,0.24651450520560525,5.445822319750523,-0.6076155521227308,1.8237804794727832,2.3664088883232384,4.601871038396631,0.7777994973480888,5.604991078007423,-0.840646737812523,2.2900625010984355,2.940145025409596,4.458355200101952,0.24571894206638545,5.462111973997993
-0.9328677915513965,2.273335443345998,2.940145025409596,4.835271099213772,-1.2500479213429938,5.9034198878542865,-0.7135882441435804,1.8360987704320815,2.348691884934708,4.619484246921269,0.2722490100432544,5.443390246950982,-0.6745306873540284,1.7582185646366746,2.3664088883232384,4.683363864681487,0.7966201166818112,5.610774941654578,-0.9324326375393127,2.2713182056637256,2.9401450254095964,4.532687655826711,0.2762751799657719,5.45880844495154
-1.0246536912781863,2.254591147911288,2.9401450254095964,4.913898315477676,-1.257259765133075,5.906161858853171,-0.7793313776789863,1.7693616713570859,2.3486918849347074,4.698492731673271,0.2988659314627373,5.440057666123449,-0.7414458225853261,1.692656649800566,2.3664088883232384,4.764370754261536,0.8148615278502547,5.615224609254127,-1.0242185372661026,2.252573910229015,2.940145025409596,4.607871550074734,0.30653623212374304,5.455942362412439
-1.116439591004976,2.2358468524765778,2.940145025409596,4.992249688928842,-1.26460499369188,5.9085076492246555,-0.8450745112143923,1.7026245722820903,2.348691884934708,4.778472709252338,0.3263634702362186,5.435924799031123,-0.8083609578166238,1.6270947349644573,2.3664088883232384,4.844935048812934,0.8326384873948238,5.6184840965582294,-1.1160044369928923,2.2338296147943053,2.9401450254095964,4.683821118235533,0.3365304848153432,5.4534579767795055
-1.2082254907317658,2.217102557041868,2.9401450254095964,5.07064622936246,-1.2722591036914934,5.910250161472664,-0.9108176447497982,1.6358874732070947,2.348691884934708,4.859230778500702,0.35516717886611904,5.431581635608324,-0.8752760930479214,1.5615328201283487,2.3664088883232384,4.925043854876995,0.8498511431526636,5.621154557320318,-1.207790336719682,2.215085319359595,2.940145025409596,4.759531729395013,0.3664289995213683,5.450651828148675
-1.3000113904585555,2.1983582616071575,2.940145025409596,5.149366104069776,-1.2803482376207787,5.911211294692473,-0.9765607782852042,1.5691503741320991,2.348691884934708,4.94059769800676,0.385595861910784,5.427545081688494,-0.9421912282792191,1.49597090529224,2.3664088883232384,5.004683585328911,0.8663722592131711,5.623748775508638,-1.2995762364464718,2.196341023924885,2.9401450254095964,4.834110739010187,0.3964338502436153,5.446929292202324
-1.3917972901853453,2.1796139661724476,2.9401450254095964,5.228378420869207,-1.2887845589994587,5.911473352366452,-1.04230391182061,1.5024132750571035,2.348691884934708,5.02248501903307,0.4174966823451267,5.423793459040893,-1.0091063635105166,1.4304089904561315,2.3664088883232384,5.083901624615542,0.8822576861746732,5.626268835667734,-1.3913621361732615,2.1775967284901747,2.940145025409596,4.907643205321875,0.42661493473793355,5.4423937209308
-1.483583189912135,2.1608696707377373,2.940145025409596,5.307654740466795,-1.2974899368576842,5.9111100846945455,-1.108047045356016,1.435676175982108,2.348691884934708,5.1048266336071,0.450734363935565,5.42030415278643,-1.0760214987418142,1.3648470756200228,2.3664088883232384,5.162751804069108,0.8975587674188867,5.628719629887632,-1.4831480359000513,2.158852433055465,2.9401450254095964,4.980212136609152,0.45703439116636835,5.437135790616069
-1.5753690896389247,2.1421253753030274,2.9401450254095964,5.387170046581847,-1.3063944030415247,5.910186769241163,-1.173790178891422,1.3689390769071124,2.348691884934708,5.187561943442649,0.48518662797809653,5.41705826522473,-1.1429366339731117,1.2992851607839142,2.3664088883232384,5.24127871171828,0.9123221934637189,5.631105957910397,-1.574933935626841,2.1401081376207545,2.940145025409596,5.051888798549632,0.4877437874895829,5.431236131449272
-1.6671549893657145,2.123381079868317,2.940145025409596,5.467887425519278,-1.3157067344721385,5.909124559474849,-1.239533312426828,1.3022019778321168,2.348691884934708,5.270503830437818,0.5204089924915114,5.41369801697982,-1.2098517692044093,1.2337232459478056,2.3664088883232384,5.320290507440898,0.9265817494743684,5.633367996732052,-1.6667198353536308,2.121363842186044,2.940145025409596,5.1234982421192345,0.5189968725124228,5.424593541295868
-1.7589408890925042,2.104636784433607,2.9401450254095964,5.55062393286528,-1.3256357245593169,5.908283401230566,-1.305276445962234,1.2354648787571212,2.348691884934708,5.353488865462269,0.5560450805532766,5.409911464155594,-1.276766904435707,1.1681613311116972,2.366408888323239,5.400482090144855,0.940366509506259,5.635453788488862,-1.7585057350804205,2.1026195467513342,2.940145025409597,5.1957390160438255,0.5510410997939084,5.417122529674173
-1.850726788819294,2.085892488998897,2.9401450254095955,5.635157658916391,-1.33612327681867,5.9076329961630565,-1.3710195794976399,1.1687277796821256,2.348691884934708,5.436492811612133,0.5921159720581173,5.405747701453775,-1.3436820396670046,1.1025994162755888,2.366408888323239,5.4817299395595835,0.9537135936424028,5.637376286625452,-1.8502916348072103,2.083875251316624,2.940145025409596,5.268491815641818,0.5839085702345153,5.408913207705377
-1.9425126885460837,2.067148193564187,2.9401450254095964,5.721291228583697,-1.3471183162082176,5.907145451621516,-1.4367627130330458,1.10199068060713,2.348691884934708,5.519481092582513,0.6286408544828364,5.401248563940211,-1.4105971748983022,1.0370375014394801,2.3664088883232384,5.5639185904033965,0.9666581151316054,5.639147356829234,-1.942077534534,2.065130955881914,2.940145025409597,5.341642903309273,0.6176253296845222,5.400045890060887
-2.03324705548441,1.9859989078634954,2.4119017312342197,5.80885032239409,-1.3585729790256547,5.906797631890222,-1.5025058465684518,1.0352535815321344,2.348691884934708,5.6024169320251875,0.6656308304171925,5.396449455880873,-1.4775123101295997,0.9714755866033716,2.366408888323239,5.646941048972959,0.9792323962888756,5.640779351735135,-2.0338634342607897,2.0463866604472036,2.940145025409596,5.4150848689587825,0.6522143969463183,5.3905921855865
-2.099866014195527,1.9044083022424554,2.2555192668756887,5.896135239001882,-1.369897991979635,5.906219766176358,-1.5682489801038577,0.9685164824571388,2.348691884934708,5.6841391610724425,0.7024292506422118,5.391001178198965,-1.5444274453608973,0.9059136717672631,2.366408888323239,5.731508371525107,0.9920232634188881,5.64287848811615,-2.1245978011991165,1.9644553712257509,2.4071337591408195,5.488966109773367,0.6876830845353163,5.38093360247905
-2.1554141682849366,1.8226068640671091,2.167330506240796,5.981693366213337,-1.38055206471515,5.905103526372382,-1.6339921136392637,0.9017793833821433,2.348691884934708,5.763650553713589,0.7384995115364443,5.384606707622759,-1.6113425805921948,0.8403517569311546,2.366408888323239,5.818237544698045,1.0054735183023786,5.645969622121511,-2.1909019716519897,1.8820713029241205,2.248468098831531,5.563424269894803,0.7240143827084347,5.3713962268176685
-2.2041025781257995,1.7407018690349372,2.107124820433575,6.065718714128645,-1.3905606510889879,5.903515148154401,-1.6997352471746696,0.8350422843071477,2.348691884934708,5.841143672063463,0.774014024895088,5.377364701556088,-1.6782577158234924,0.7747898420950461,2.366408888323239,5.906908832265602,1.0194044073837252,5.649951150445935,-2.2459168461075842,1.7994662911871673,2.1583367185045867,5.638351493236549,0.7611919797571836,5.361964004252675
-2.2495109312116486,1.6587623701956664,2.0768348841157676,6.148384281694392,-1.3999471298810335,5.901511160090659,-1.7654783807100756,0.7683051852321521,2.348691884934708,5.9167932676660175,0.809120377246074,5.369362604884114,-1.74517285105479,0.7092279272589376,2.366408888323239,5.997326116552863,1.0336491827627676,5.654730850820005,-2.293883487834003,1.716748640011477,2.0962933092125913,5.713650574690794,0.7992014455303957,5.352622846630969
-2.2949192842974977,1.5768228713563959,2.0768348841157676,6.229841819362168,-1.4087353308042547,5.899140492538269,-1.8312215142454815,0.7015680861571565,2.348691884934708,5.990763576389147,0.8439518330228708,5.360682310408723,-1.8120879862860875,0.6436660124228291,2.366408888323239,6.089321880048894,1.0480577064153471,5.660226483798136,-2.337778278753362,1.633988460395035,2.05845574003294,5.789239950494158,0.8380320652737643,5.343360503053329
-2.340327637383347,1.4948833725171253,2.0768348841157676,6.309916650741098,-1.4165713369437785,5.897563116061728,-1.8969646477808875,0.6348309870821609,2.348691884934708,6.06473532134352,0.8795743737717427,5.351980829940864,-1.879003121517385,0.5781040975867205,2.366408888323239,6.182199661820487,1.062107375239636,5.665022344570705,-2.3816730696727206,1.5512282807785929,2.05845574003294,5.8648147740401875,0.8772149501920725,5.333873974331451
-2.385735990469196,1.4129438736778548,2.0768348841157676,6.3884559457845835,-1.4232562091321097,5.897773137673475,-1.9627077813162934,0.5680938880071653,2.348691884934708,6.140143897342998,0.9168823714318504,5.343824764961979,-1.9459182567486826,0.512542182750612,2.366408888323239,6.275325574559609,1.0754964459322913,5.667901497393499,-2.4255678605920794,1.4684681011621508,2.05845574003294,5.940104775318645,0.9163640864326199,5.3238998870634635
-2.431144343555045,1.3310043748385842,2.0768348841157676,6.465618903366973,-1.4290248803906616,5.89958477483938,-2.0284509148516996,0.5013567889321697,2.348691884934708,6.216795825412884,0.9557462207530194,5.336158552272898,-2.01283339197998,0.4469802679145035,2.366408888323239,6.368651772977987,1.0884110215538025,5.669070550221138,-2.469462651511438,1.3857079215457087,2.05845574003294,6.0150896544559345,0.9555885640887509,5.313483148412032
-2.476552696640894,1.2490648759993137,2.0768348841157676,6.541549540642038,-1.434084033178622,5.90283396985065,-2.0941940483871058,0.43461968985717414,2.348691884934708,6.294524248731083,0.9960492151098461,5.328927550005227,-2.0797485272112777,0.381418353078395,2.366408888323239,6.462144656454463,1.1010222126153346,5.668711694527929,-2.513357442430797,1.3029477419292665,2.05845574003294,6.089753452742983,0.9949878491040809,5.302663989312857
-2.5219610497267433,1.1671253771600432,2.0768348841157676,6.616378954479693,-1.4386128670662461,5.9073720416330495,-2.159937181922512,0.36788259078217855,2.348691884934708,6.37317787835843,1.0376847073586766,5.322084302513436,-2.1466636624425752,0.3158564382422865,2.366408888323239,6.555771192542199,1.1134796703847925,5.666986933375921,-2.5572522333501557,1.2201875623128244,2.05845574003294,6.164077002756386,1.034647682520379,5.291479280291931
-2.5673694028125924,1.0851858783207726,2.0768348841157676,6.690926397655064,-1.4429908340433784,5.911487743758611,-2.225680315457918,0.30114549170718297,2.348691884934708,6.452299500704381,1.0805938786932137,5.316144239628187,-2.2135787976738728,0.25029452340617797,2.366408888323239,6.648349869886124,1.1257461235439865,5.664448263149169,-2.6011470242695145,1.1374273826963823,2.05845574003294,6.238604788143899,1.0750918712884645,5.279932985451063
-2.6127777558984415,1.003246379481502,2.0768348841157676,6.765900310935285,-1.4474173347888173,5.9137133994088895,-2.2914234489933243,0.2344083926321874,2.348691884934708,6.531529191733155,1.1246638149177648,5.3115469947056155,-2.2804939329051703,0.18473260857006946,2.366408888323239,6.738884093960873,1.1377492155767048,5.661571013694759,-2.6450418151888733,1.0546672030799402,2.05845574003294,6.31378631038921,1.1167935234994526,5.268031424235841
-2.6581861089842906,0.9213068806422314,2.0768348841157676,6.841260312902431,-1.4517887647932979,5.914255727619839,-2.3571665825287305,0.16767129355719185,2.348691884934708,6.610875786815583,1.1697264989846814,5.308150530496115,-2.347409068136468,0.11917069373396096,2.366408888323239,6.827596627326958,1.1495609361414445,5.658386617532459,-2.688936606108232,0.9719070234634981,2.05845574003294,6.389468920915412,1.1597519837414638,5.255810237283051
-2.7035944620701398,0.8393673818029608,2.0768348841157676,6.916970798720243,-1.4560092847944501,5.913302577082017,-2.4229097160641366,0.10093419448219626,2.3486918849347074,6.690345594091458,1.2156294033296633,5.305829307794072,-2.4143242033677654,0.053608778897852455,2.366408888323239,6.914679553177752,1.1612405621786102,5.654927730446669,-2.732831397027591,0.889146843847056,2.05845574003294,6.465511117450806,1.20396195697561,5.243300927903999
-2.7490028151559893,0.7574278829636901,2.076834884115768,6.992999666861596,-1.4599939962060633,5.911021636779059,-2.488652849599543,0.03419709540720067,2.3486918849347074,6.769946220583874,1.2622346986860498,5.3044719018601585,-2.481239338599063,-0.011953135938256046,2.366408888323239,7.000301740184286,1.1728443725075928,5.651224556411162,-2.7767261879469496,0.8063866642306139,2.05845574003294,6.541783288103247,1.2494183595517945,5.230531609672441
-2.794411168241839,0.6754883841244195,2.076834884115768,7.070826549295507,-1.4637363555891827,5.907659291929977,-2.554395983134949,-0.032540003667794914,2.3486918849347074,6.849283222607095,1.3086764717736625,5.303908368530917,-2.5481544738303605,-0.07751505077436453,2.3664088883232393,7.08488352192877,1.1846563928434226,5.647688434009658,-2.8206209788663084,0.7236264846141718,2.05845574003294,6.6172089270051035,1.2954570979281597,5.2186252576446
-2.8398195213276884,0.5935488852851488,2.076834884115768,7.151711445998556,-1.4672179860450187,5.903434562612844,-2.620139116670355,-0.0992771027427905,2.3486918849347074,6.928021512717626,1.3542107529206366,5.303982667049785,-2.615069609061658,-0.143076965610473,2.3664088883232393,7.168792247439043,1.1968843533316775,5.644675102990684,-2.864515769785667,0.6408663049977297,2.05845574003294,6.690944819746122,1.3413830656289822,5.2085407362059515
-2.8852278744135376,0.5116093864458782,2.0768348841157676,7.235324089944015,-1.470347465790981,5.898450452043009,-2.6858822502057613,-0.1660142018177861,2.3486918849347074,7.006248030635421,1.3988918128971473,5.30461888031671,-2.6819847442929556,-0.2086388804465815,2.3664088883232393,7.2520987160617505,1.2094703824221504,5.642131268508849,-2.908410560705026,0.5581061253812876,2.05845574003294,6.763202590259395,1.3871513841418834,5.200078000338166
-2.930636227499387,0.4296698876066075,2.076834884115768,7.321369272504624,-1.4730428058115654,5.892793884612284,-2.7516253837411675,-0.23275130089278168,2.3486918849347074,7.084041697990626,1.4427693282408844,5.305747851499532,-2.748899879524253,-0.27420079528269,2.3664088883232393,7.334867450750437,1.2223664773824692,5.640007580739109,-2.9523053516243847,0.4753459457648454,2.0584557400329406,6.834169670826736,1.432730884628032,5.193060646808139
-2.9760445805852362,0.34773038876733686,2.0768348841157676,7.409582265738754,-1.4752286138564998,5.886539814960409,-2.8173685172765737,-0.29948839996777726,2.3486918849347074,7.161477732177424,1.4858885628895764,5.307310239946105,-2.8158150147555507,-0.33976271011879844,2.3664088883232393,7.417159503997638,1.2355307876313621,5.638260442370308,-2.9962001425437434,0.39258576614840324,2.0584557400329406,6.904013258806424,1.4781024383081651,5.187330180333415
-3.0214529336710854,0.2657908899280662,2.0768348841157676,7.499412600532327,-1.476759504220107,5.880361594419865,-2.8831116508119794,-0.3662254990427729,2.348691884934707,7.239002434484288,1.5283657827193364,5.309347578724232,-2.8827301499868483,-0.40532462495490695,2.3664088883232393,7.50049302582201,1.2486889244801542,5.637646564045299,-3.0400949334631022,0.3098255865319611,2.0584557400329406,6.973971205396246,1.524271692001765,5.1828977073773235
-3.066861286756935,0.18385139108879558,2.076834884115768,7.59037930111784,-1.4775790772830981,5.874835510176527,-2.9488547843473856,-0.4329625981177685,2.3486918849347074,7.316998710566628,1.5702910321586652,5.311890093839297,-2.949645285218146,-0.47088653979101547,2.3664088883232393,7.586176862754524,1.261518553598207,5.638799309382637,-3.083989724382461,0.2270654069155189,2.0584557400329406,7.045101369999136,1.5720938380975449,5.179770050650486
-3.1122696398427845,0.10191189224952496,2.076834884115768,7.682354355092661,-1.4777495732250794,5.869893015904971,-3.0145979178827913,-0.49969969719276414,2.348691884934707,7.3954447769979375,1.611665552379895,5.314875440135377,-3.0165604204494434,-0.5364484546271239,2.3664088883232397,7.673974686359571,1.273911817565041,5.641514838595311,-3.1278845153018198,0.14430522729907674,2.0584557400329406,7.117301071339506,1.6213462373438325,5.177806707074456
-3.1576779929286336,0.019972393410254308,2.0768348841157676,7.775223639904686,-1.4773279012834801,5.865475769756774,-3.080341051418197,-0.5664367962677598,2.348691884934707,7.474322669763282,1.6524904407081227,5.318249835084344,-3.083475555680741,-0.6020103694632323,2.3664088883232397,7.763676203537134,1.2857653499772108,5.645614892299604,-3.1717793062211785,0.06154504768263459,2.0584557400329406,7.190484624948384,1.6718277242547592,5.176883600646523
-3.203086346014483,-0.06196710542901632,2.076834884115768,7.868886846003269,-1.476361056021658,5.86153018355561,-3.146084184953603,-0.6331738953427554,2.3486918849347074,7.553610308256967,1.6927661219864758,5.3219656458829245,-3.1503906909120385,-0.6675722842993407,2.3664088883232397,7.855090263227712,1.296979057029044,5.6509405462810625,-3.2156740971405373,-0.021215131933807557,2.0584557400329406,7.264578346452279,1.7233523084070517,5.176890471467554
-3.2484946991003323,-0.14390660426828697,2.0768348841157676,7.962114277357546,-1.4754244826146132,5.85749693518004,-3.2118273184890094,-0.699910994417751,2.3486918849347074,7.632437891144523,1.732096126298658,5.324887493850374,-3.217305826143336,-0.7331341991354491,2.3664088883232397,7.946995665693342,1.3074913617036716,5.6556765114879335,-3.259568888059896,-0.10397531155024971,2.0584557400329406,7.338070260145772,1.7752371196665324,5.176864077022284
-3.293903052186182,-0.2258461031075576,2.076834884115768,8.053856946367668,-1.4749777711329357,5.852891539641518,-3.277570452024415,-0.7666480934927465,2.348691884934707,7.7100132335316065,1.7702529018758941,5.326047902849531,-3.2842209613746336,-0.7986961139715575,2.3664088883232397,8.038324577732647,1.317447498139487,5.658274603331532,-3.303463678979255,-0.18673549116669183,2.058455740032941,7.409614058460596,1.8269755492063027,5.175987773679572
-3.339311405272031,-0.30778560194682825,2.0768348841157676,8.144280584607396,-1.4748944389467142,5.847767870689869,-3.343313585559821,-0.8333851925677421,2.348691884934707,7.786422868919686,1.8074676256955442,5.325637417127328,-3.351136096605931,-0.8642580288076659,2.3664088883232397,8.129125411657842,1.3270453038633594,5.65896864287628,-3.3473584698986136,-0.26949567078313397,2.058455740032941,7.479377622911507,1.878645692197554,5.174367245662562
-3.3847197583578805,-0.3897251007860989,2.076834884115768,8.233533796617756,-1.475059722850707,5.842166324177915,-3.409056719095227,-0.9001222916427377,2.3486918849347074,7.8617430628922484,1.8439427849781094,5.323824605240863,-3.4180512318372287,-0.9298199436437743,2.36640888832324,8.21943919671674,1.3364597375855656,5.6579647843017575,-3.3912532608179724,-0.3522558503995761,2.058455740032941,7.547509865456881,1.9303097824958275,5.172094217150792
-3.4301281114437296,-0.47166459962536955,2.0768348841157676,8.321748410761078,-1.4753777661159677,5.836127462131159,-3.4747998526306327,-0.9668593907177333,2.348691884934707,7.936046592616528,1.8798539731296477,5.320760471271554,-3.4849663670685262,-0.9953818584798827,2.36640888832324,8.309303961958634,1.3458411834293162,5.6554471285893735,-3.435148051737331,-0.4350160300160182,2.058455740032941,7.614145589889857,1.982019357107311,5.169250087178794
-3.475536464529579,-0.5536040984646402,2.076834884115768,8.408491254289322,-1.4756105189354733,5.829544692295719,-3.540542986166039,-1.0335964897927288,2.3486918849347074,8.008969605974178,1.9153249057823336,5.31686553167411,-3.551881502299824,-1.0609437733159912,2.36640888832324,8.399116840836939,1.355449230071045,5.652363792506675,-3.47904284265669,-0.5177762096324603,2.0584557400329415,7.680248439451267,2.0336664709648353,5.165754215732052
-3.5209448176154283,-0.6355435973039109,2.0768348841157676,8.49339510328902,-1.4755373134844825,5.822327640841943,-3.6062861197014446,-1.1003335888677244,2.348691884934707,8.080213845905794,1.9504390279661559,5.312506183425528,-3.618796637531122,-1.1265056881520996,2.3664088883232406,8.489223731925241,1.365433770563103,5.649528296739554,-3.5229376335760487,-0.6005363892489024,2.0584557400329415,7.746639708411523,2.085171531825114,5.161528874177275
-3.566353170701278,-0.7174830961431815,2.076834884115768,8.576660352959244,-1.4751052904762978,5.814538912906101,-3.672029253236851,-1.16707068794272,2.3486918849347074,8.149934173520851,1.9852849770176633,5.3077355495489815,-3.68571177276242,-1.192067602988208,2.3664088883232406,8.579588009006489,1.375763792467584,5.646912523753854,-3.5668324244954075,-0.6832965688653445,2.0584557400329415,7.813236401664117,2.136618120663012,5.156646452287665
-3.611761523787127,-0.7994225949824522,2.0768348841157676,8.658464266987973,-1.4742703765937075,5.806238235190938,-3.7377723867722565,-1.2338077870177155,2.3486918849347065,8.218270987014495,2.019940181601851,5.302600921411759,-3.7526269079937173,-1.2576295178243164,2.36640888832324,8.670179568695618,1.3864092076913623,5.644494234145867,-3.6107272154147667,-0.7660567484817866,2.058455740032942,7.879965164622957,2.1880827879138636,5.151172110196133
-3.6571698768729766,-0.8813620938217228,2.076834884115768,8.73896334926997,-1.4729906174741219,5.797477929129322,-3.8035155203076623,-1.3005448860927111,2.348691884934707,8.285349641590704,2.054474030969907,5.297143623797298,-3.819542043225015,-1.3231914326604248,2.36640888832324,8.76097314366868,1.397348384802692,5.6422529470928,-3.6546220063341255,-0.8488169280982287,2.0584557400329415,7.94676056066373,2.239635173018357,5.1451644884789705
-3.7025782299588257,-0.9633015926609935,2.0768348841157676,8.819513207159996,-1.4714045540014464,5.788167581820701,-3.8692586538430684,-1.3672819851677067,2.3486918849347074,8.35219420275932,2.0897437190464503,5.291985051855211,-3.886457178456313,-1.3887533474965332,2.366408888323241,8.850787323958352,1.4085227193219896,5.63994511454219,-3.6985167972534847,-0.9315771077146708,2.058455740032942,8.013988583532814,2.292357240514608,5.13890335172045
-3.7479865830446752,-1.0452410915002641,2.076834884115768,8.90127773504695,-1.4695912398730544,5.778231619379082,-3.8692586538430684,-1.3672819851677067,2.3486918849347074,8.35219420275932,2.0897437190464503,5.291985051855211,-3.886457178456313,-1.3887533474965332,2.366408888323241,8.850787323958352,1.4085227193219896,5.63994511454219,-3.7424115881728435,-1.014337287331113,2.0584557400329415,8.081952223408805,2.347167674522977,5.132639479330956
-3.7933949361305244,-1.1271805903395347,2.0768348841157676,8.984122454537088,-1.4674301381931516,5.767729826872173,-3.8692586538430684,-1.3672819851677067,2.3486918849347074,8.35219420275932,2.0897437190464503,5.291985051855211,-3.886457178456313,-1.3887533474965332,2.366408888323241,8.850787323958352,1.4085227193219896,5.63994511454219,-3.7863063790922027,-1.097097466947555,2.058455740032942,8.150511142381706,2.403898364271512,5.126381542351794
-3.838803289216374,-1.2091200891788052,2.076834884115768,9.067925343429602,-1.4648104389456666,5.756715544655806,-3.8692586538430684,-1.3672819851677067,2.3486918849347074,8.35219420275932,2.0897437190464503,5.291985051855211,-3.886457178456313,-1.3887533474965332,2.366408888323241,8.850787323958352,1.4085227193219896,5.63994511454219,-3.8302011700115615,-1.1798576465639972,2.0584557400329415,8.219542099080423,2.4623972434666186,5.120135301365365
-3.884211642302223,-1.2910595880180757,2.0768348841157676,9.152575780652606,-1.4616311863573461,5.745240759309162,-3.8692586538430684,-1.3672819851677067,2.3486918849347074,8.35219420275932,2.0897437190464503,5.291985051855211,-3.886457178456313,-1.3887533474965332,2.366408888323241,8.850787323958352,1.4085227193219896,5.63994511454219,-3.8740959609309207,-1.2626178261804393,2.058455740032942,8.288933696445437,2.522527619354925,5.113906139008183
-3.9296199953880726,-1.3729990868573463,2.076834884115768,9.23669421786139,-1.4572686383994387,5.735039889552212,-3.8692586538430684,-1.3672819851677067,2.3486918849347074,8.35219420275932,2.0897437190464503,5.291985051855211,-3.886457178456313,-1.3887533474965332,2.366408888323241,8.850787323958352,1.4085227193219896,5.63994511454219,-3.9179907518502795,-1.3453780057968814,2.0584557400329415,8.357188395357989,2.5828874375744384,5.107636608167683

